Predictive-Generative Drift Decomposition for Speech Enhancement and Separation

We propose Stochastic Interpolant Prior for Speech (SIPS), a plug-and-play framework for speech enhancement and separation that augments pretrained predictors with a generative clean speech prior. Building on stochastic interpolants, we decompose the sampling dynamics into a predictor-induced drift and a score-based denoising component. The predictor guides sampling toward a task-consistent estimate, while a score model trained exclusively on clean speech promotes perceptual naturalness. Unlike prior hybrid approaches, which typically rely on architecture-specific conditioning and are tied to particular predictors or degradation settings, SIPS employs a degradation-agnostic prior that can be reused across predictors and additive degradation tasks without retraining. We evaluate SIPS on speech enhancement and separation using recent predictors such as SEMamba and FlexIO. Across both tasks, SIPS consistently improves non-intrusive speech quality metrics while maintaining competitive performance on reference-based distortion measures and word error rate. For speech enhancement, these improvements are further supported by a subjective listening test.

==> figures/listening_test/mean_ccr_by_snr_95ci.dat <==
% mean_ccr_by_snr_95ci
% x: SNR bin center in dB; bin: index used by print_pgf_data.py
% bin 1: [-2.5, 2.5]
% bin 2: (2.5, 7.5]
% bin 3: (7.5, 12.5]
% bin 4: (12.5, 17.5]
x mean lower upper bin ratings std
0 0.39015496809480399 0.31805367030182008 0.4622562658877879 1 1097 1.2184012176035728
5 0.29094412331406549 0.21792057740330267 0.36396766922482832 2 1038 1.2003434395870398
10 0.15774647887323945 0.0914235188037162 0.22406943894276271 3 1065 1.1042887138272219
15 0.085148514851485155 0.017648328588835832 0.15264870111413448 4 1010 1.0944844276016039


==> figures/listening_test/preference_sign_counts_overall.dat <==
% preference_sign_counts_overall
% x: 1=SEMamba; 2=Tie; 3=SEMamba + SIPS
x count
1 1230
2 1119
3 1861


==> figures/listening_test/preference_sign_counts_snr_bin_1.dat <==
% preference_sign_counts_snr_bin_1
% SNR range (dB): [-2.5, 2.5]
% x: 1=SEMamba; 2=Tie; 3=SEMamba + SIPS
x count
1 299
2 241
3 557


==> figures/listening_test/preference_sign_counts_snr_bin_2.dat <==
% preference_sign_counts_snr_bin_2
% SNR range (dB): (2.5, 7.5]
% x: 1=SEMamba; 2=Tie; 3=SEMamba + SIPS
x count
1 315
2 226
3 497


==> figures/listening_test/preference_sign_counts_snr_bin_3.dat <==
% preference_sign_counts_snr_bin_3
% SNR range (dB): (7.5, 12.5]
% x: 1=SEMamba; 2=Tie; 3=SEMamba + SIPS
x count
1 309
2 328
3 428


==> figures/listening_test/preference_sign_counts_snr_bin_4.dat <==
% preference_sign_counts_snr_bin_4
% SNR range (dB): (12.5, 17.5]
% x: 1=SEMamba; 2=Tie; 3=SEMamba + SIPS
x count
1 307
2 324
3 379


==> figures/separation_improvement/sisdr_points.csv <==
flexio,improvement
5.510270165591776,0.03249473491563659
7.842800116254222,0.3086593576159613
6.054089345938176,-0.02740928716889801
4.457791733874739,0.14059349608490468
5.59268680388967,0.21485873501276842
12.828981498644696,-0.1287539006909828
12.342172300616067,-0.04257904743915475
11.35214368003312,-0.18796435339437778
5.071716770393948,0.268656581780526
11.767459918364542,-0.21205596298884188
11.229399426409987,-0.15138977088301964
9.64908646834446,-0.2367215636183584
11.839699915509428,-0.07097521206966562
15.649315667414118,-0.5849464381083465
11.452721667679027,-0.3770400579052424
4.7553621245226445,0.06519442071748749
11.874071096202886,0.011013685932846684
10.432100120645194,-0.23196169173385783
4.863673618651081,0.3022517155658093
12.4877196264201,0.14396665228169603
4.133837192496789,0.12078964427761729
4.930762435731185,0.2387276669818741
13.027950645024916,-0.1862771603370721
10.287310216955737,-0.12891154350731782
5.860763145781509,0.061137559077937276
10.658444530979098,0.21391416157602983
5.555593649140468,0.3200093277152245
9.70227491437959,-0.18400804335092857
13.167056160594663,-0.14111756097217842
12.663673487728847,0.11038403428632648
12.356299498325782,-0.14146079404740952
11.161681697144253,0.13612051564264505
8.793366728845058,0.31785446596746425
9.89119416156878,-0.1412892240239163
14.442016900009333,-0.2227583530506827
4.654722760406433,0.2474274627295383
1.9296145715279336,0.2232990112330293
7.297197835614404,-0.03803777412007836
3.9338448459111284,0.29967002272357846
4.41494630451093,0.09417012500885313
7.058389754832821,-0.05011216215196512
10.704455276893876,-0.13447854328117614
13.147958387753945,-0.1343898301294768
9.751861945517188,0.2351988538067893
4.931430315292404,0.20471682276479974
12.556285591688432,-0.017328287418067134
13.604488422944826,-0.10645064237443869
12.54828010676609,-0.05036041840054395
12.182047040796377,0.06982757237046933
5.63348526345432,0.20915066535505034
4.654888056949705,0.06024576219370825
4.201368230494873,0.2032265604236123
3.959239901050875,0.10444233776534606
6.391100992714974,0.25660997550938003
12.305301618869253,-0.027503903411746577
12.159308218976987,-0.1094479558327297
5.545521961592764,0.05835696337114804
11.984617326623791,0.0013593944369940658
12.87293656985173,-0.014418919380203121
12.302892970015527,-0.06109857572871036
10.460434923044051,-0.30192822676706044
5.26211621293719,0.28314964243442464
8.983808379096823,-0.14187934577517503
5.200980315059004,0.28315830889304117
12.053529088054383,-0.044167695127544704
7.92174359952258,0.2609030376845478
11.829246861828263,-0.1476919234699423
6.57168230892557,0.26382715754546116
5.1215169019447115,0.1299166376680363
4.513628555619872,0.09695941085646798
5.047030203086581,0.1079863414427642
2.2244301073962562,0.12166358850635506
4.298579337918086,-0.2726884005428287
13.862302862485244,-0.15254289243540597
4.8653862858335835,0.02025067370273348
3.8187809566757727,0.03134309908381683
4.963691606323203,0.12721768237086906
1.788555112571446,0.06954260183188321
11.712496551311718,0.13958816187919076
3.1321993197341302,0.1742990345834743
3.337196096483889,0.1391861609108993
13.313909484687711,-0.101104784533117
12.217903441412163,-0.06471053699851659
12.579444872907803,0.06332882134236151
9.477944997453044,-0.12915498139659043
11.85726988535438,-0.04911896243813629
7.558703809606268,-0.07650054269886208
2.7435679351699074,-0.04321532176562792
14.930797886320166,-0.07148341454617757
11.117102928246805,0.33754129217867757
10.713038110479665,-0.1620289769499692
12.393945671212162,-0.024462317223020946
4.471984090341304,0.04731437273436523
2.8625508935832435,0.17009068153800921
12.4886645763518,0.004793992147446247
7.028497810588481,-0.03925273052767153
13.330920665663978,-0.09072039902374485
12.733331592701088,-0.09437290142289356
4.710541429659715,0.26800879753139384
4.238798093579011,0.18220971937058117
12.8563364356594,-0.01069970633719386
6.805053620448253,-0.005072217023390557
12.21503173449297,-0.03519409997117151
7.760885543829106,0.2718873959949395
12.138794676175282,-0.03137938344350921
13.615526640463539,0.01182440702339882
1.682407452728072,0.16935781616242052
11.826548076177062,-0.06324033530646567
6.622225162735868,0.26160032415645773
12.416789941096509,-0.17392512293860918
12.852055432001526,0.009400126939642206
12.775962086056065,-0.10564510178351227
7.787111475043833,-0.13526904215624924
3.189687646561996,0.13334190618324238
3.0107905113062223,0.11829692800758007
11.83232472342128,-0.18036705027984468
12.66322448105665,-0.019367467270145156
9.197110544731657,0.30742271023693846
10.790711267622031,-0.17307824003256123
8.646723763929083,0.33738930381688625
3.9727512431805017,0.2971465611870836
10.709172395552496,0.25259769622917005
10.188440145839287,0.23234310942109282
11.859581422280547,-0.12112324156373155
3.1681221879391885,0.14217624785135863
13.403219256185002,-0.05372442392578769
8.624907099076118,-0.15437898331926903
4.801108691041635,0.21673303912506725
11.405937771037483,-0.258753614362746
10.351542421765409,-0.1647155984356985
12.893817917350354,-0.40128129729695594
11.046509952155754,-0.25027997280134606
10.65843872981274,-0.25619169626791916
7.766817465818122,-0.054336497878994194
12.339375153037333,-0.4976082809363582
13.361746446995326,0.05951837655860537
9.284593278955722,-0.16984278157383947
12.614634328857012,-0.02079082075881189
12.639014893496949,-0.2363284613347716
8.831158938534625,0.27304352733494675
3.832352673011785,0.1845658477091714
5.833690500410784,0.26070663977566255
13.357079460741026,-0.07219877674702779
8.86243237819287,0.26535367176604474
7.875003750422241,0.2660904406123965
5.959604370989346,-0.024200031445459125
11.16700382947135,-0.15501531030352744
2.7920207094800507,0.20742957093431258
4.418228689738391,0.3141233132936163
10.62757063493656,-0.14468051110972446
9.946009252330727,-0.24970174919026356
11.235215500906563,-0.2544557728630501
3.6014843852742078,0.08555801533807994
-0.3099193982812337,0.16163260327187234
2.0787623260832064,0.22859357583375628
7.863853865087362,0.2967513382926974
11.371460092147068,-0.1551956939132726
7.548492710174272,-0.04692182232840292
4.688001954424491,0.11302139348139306
13.192522554802544,-0.17510525951814238
13.91575385980931,-0.501541056963017
5.120658752272695,0.07057448612534323
1.9552885014102315,0.04419403528062116
13.274265771523623,-0.010939086826660116
8.170710170394976,-0.1866635383431774
3.8538712339861068,0.10984332762630444
10.265181950822429,0.4258850672049004
11.397393640483987,-0.21275493857667982
6.536827406305531,0.32632341544787646
4.835930048090788,0.12307265817096358
2.7604752225378886,0.1965570035821922
12.603088175606057,-0.23630953242367347
10.254764229566046,0.23918665008848627
5.6259450480189095,0.19714616720309586
4.13595083324709,0.06717967116750767
2.688401660995401,0.0243759817469118
12.264458639123891,-0.04007126828805596
0.12366268647287315,0.10679374842444636
-1.1466037161213438,0.02977518809925095
14.487656730740689,-0.7861201109168423
13.26772957847514,-0.027135912006821528
6.372796288597802,0.3428266673312077
7.577466853186681,0.2591821792018303
11.88024476987044,-0.026475800846077036
9.098293503040782,0.2627721737037305
13.06659100920543,-0.08690754099589526
9.15016232275394,-0.1420107630804086
12.293105157775182,-0.03187849307677304
6.820170000831566,0.27930042696594537
11.232387947538403,-0.2335461160576493
12.991663847670093,-0.1953675117612672
2.9670265798784117,0.10387518143580143
3.334623552770016,0.08751956216746759
3.180120390977379,0.28480270893872683
10.870280004497278,-0.16684028506346138
12.713494638604041,-0.29645354296676985
14.072098655690555,-0.5796407705733948
7.417555150826897,0.2617866832332547
7.269950863646476,0.260711695191719
5.818700943253441,0.25584239054028224
10.752494206161336,-0.1464308586850116
3.7299787066626844,0.2673227681569972
8.433525985730652,0.2667648247788641
3.1344980601383754,0.15275345182164513
12.990404049632453,-0.10951281622435971
11.643848087853828,-0.14276638463015168
15.175566392675144,-0.7378840355116196
12.584245918977789,-0.4662846523644877
9.702586949144742,-0.17560769667307774
12.362499067528335,-0.3031929698205005
12.59202136386228,-0.17614205382657744
10.513733078902444,-0.19710856110292418
6.4281219348363985,0.3746978518251298
5.230920596897592,0.2942576268302526
4.995278502185238,0.24759790963770456
7.363090662472743,0.30638680026101106
12.509066431029758,0.03404218775283674
9.107905431535734,0.2821128083809583
14.611768254293388,-0.4431952934641217
12.138942814703977,-0.20743709651299724
10.813945397440703,0.1335591072854978
7.167593532288804,0.29729590281538787
12.715992042438637,-0.13270507168309642
12.897700536204756,-0.07021611133431449
12.942434337465318,-0.33198893150239783
11.758158795889022,0.2557794928883883
6.104614420414966,0.2714811309110594
6.017347359154213,0.005229061811122371
10.829458899317688,0.25632849519325696
9.355021384452074,0.37107037040853363
11.881972066354912,-0.05593125969205737
10.550914055591779,0.21148220050436173
3.1085093621557913,-0.04653348620730835
-8.695595107204873,-0.05965398081577966
9.794392399754846,-0.22234307546138332
3.6164200932340016,0.28405311613830353
11.874431853603852,-0.039037336005229406
5.105723791040751,0.049202978416526655
1.4453949848249286,0.10242352167793234
3.942317278928133,0.012896587479666266
6.162776818412113,0.2960976597828102
13.717883107230428,-0.4227218616789177
6.796276632745384,0.285180071658667
6.473550261081238,0.31740469769502866
2.9524120709071426,0.22848219715932894
12.943190045292727,-0.3805644831520727
11.384487648186585,-0.36455426390337387
3.76562954633487,0.08452854805666954
6.1615995241845525,0.024206364282960635
8.23603486877416,0.38540176252426583
11.985532451889235,-0.06648404421949117
12.927753428426422,0.013175699537510965
13.37322555350517,-0.2684900933460508
9.122647877971232,0.330785371064124
5.750408440170132,0.3295272076354845
12.157388816143992,-0.06721992736027183
12.040044461474473,-0.12251478285254969
3.359721890409177,0.08622993938090762
10.880354944047097,-0.19274206620962708
4.17222631065653,0.15286598129546647
10.990336772591,0.12511951212889016
10.03364104417207,0.19527275891019258
12.896397409255218,-0.05298264400992636
11.629233655684255,0.18753467052564865
10.854863453144393,0.22163432551587725
12.42860986354584,-0.15293208928429003
2.6631553107195427,0.0968992357321552
2.7318586406633782,0.12159992362843841
-2.6330043760784965,0.043970836075644115
6.570411495602405,0.33204581586582016
4.3534223035445185,0.33025535963629427
11.239516087881878,-0.4977821704060226
11.117423404212055,-0.1310367373407324
9.93536304748206,0.20139326496483356
6.6595784733636165,-0.0566407335536141
8.9197129309981,-0.06322981735586097
8.001758476520616,0.2511083634769822
4.420801235433717,0.33165022188179183
3.8636012469980034,0.32759240437882386
13.03571738466102,-0.15514569707268677
4.003980356999893,0.30562645466686167
6.37994615195913,0.42172494885146694
0.7606321880338167,0.10769627779924862
3.4126023527814104,0.20711385138314098
5.430750463178688,0.2382857455534193
9.834918664630829,0.20382769837741144
7.719236420161309,-0.05853337445062934
8.872244529558573,0.3112083919877495
6.902799863209674,0.27212864474821874
8.969340825085986,0.37372490163082617
8.841985392396266,0.2575308377172494
5.311469256471321,0.3734862696791694
5.856100520113483,0.30774928068838214
5.310482878538336,0.3604953673791327
5.624988940733884,0.04991339944667672
6.623576749272063,0.2818355933074699
9.746709095521949,0.20126255628595047
5.972575116054619,0.04715969215383975
9.247340611227461,-0.257614303956343
9.82664418710548,0.20206468363142882
7.394387780567393,-0.06533499020173128
10.009279917667477,0.19655944679273318
11.717514368436273,-0.3104806155733435
9.599704080671769,-0.1800014332992621
9.219736786305067,0.3248757130631894
8.098785700936746,0.38372742914499014
11.762176764850437,0.08412628709698033
-0.4644206489842906,0.058830312615714364
-5.055623377709276,0.15675358490372027
10.777826450939932,-0.19739061000217717
8.410977101253376,-0.0960679794996473
4.911465326390533,0.27768331561236526
9.498061733388177,-0.13063896014602072
4.369447265507783,0.2380236519298311
11.475143258879509,-0.1579274323182318
13.592726963828571,-0.043591991593576296
5.722967530955998,0.3493598724642011
2.3081461798227947,0.2926970149053547
11.597305888398315,-0.33346835396769947
12.660279052681522,-0.17980726481235187
11.537082834934388,-0.27041424608741593
4.482842790291111,0.19033895607963025
9.678131057779913,-0.23634806279978626
5.427124843102317,0.04985120522152808
12.938228197419013,-0.17180862503568228
12.13599060324427,-0.08860391318573058
4.302084418364754,0.25893816019291815
0.3472196779296754,0.1500360998360994
-0.05398536521829211,0.2786680504234624
3.8419814439656963,0.15914398323763423
6.304135303330446,-0.05336613599392859
3.4377808239994563,0.2992846302299168
10.520046486807948,0.22803802334061984
6.788458515604151,0.41951969355137564
10.80407203793758,-0.19107904414723365
4.559289609388177,0.43023859272982534
3.342211830959769,0.1352218887254426
4.66383153617905,0.19976276549610983
6.48993710941577,-0.03114087701043111
5.725096362053145,0.19000982656303833
10.688581400623882,-0.1976120839932829
8.725858420870924,0.25423055228477764
6.744330109578355,-0.01513836416386205
11.847568343611288,-0.07945546616902988
8.485120658639838,0.3275092541575475
9.629708442725928,0.20349742930885917
12.190650479965191,0.09474923964354254
2.459428910285953,0.14464915047246407
13.449370079325156,-0.0559721168443037
12.027094461951805,-0.06499447700386085
12.514186799770833,-0.15830294147028212
12.389334243980077,-0.24730000044833034
9.50870283097015,0.2888077641268918
5.043325466756945,0.4059349418562901
6.953675052234325,-0.11747380454831813
7.204854365407028,0.27466237693016726
11.83170420079049,0.16705813182389662
10.02071594948392,0.20054235317389946
2.6194862746462553,0.2130245770970043
6.228457242335662,0.3637945618692626
7.389384479129474,-0.09612003023756177
5.973217596422917,0.33708151275163356
8.786400884088554,0.271036535708836
9.73446621175797,0.18870546776670238
6.914725176997876,0.32777873200395913
-2.551776595638077,0.17662169802282168
3.3030167606543683,0.22022718317786216
4.871914293407832,0.08541296513184093
2.2708505629546476,0.0681957868295906
11.624021719147324,-0.20107138920054268
3.0733134104819566,0.16782786425851093
11.588133112379825,-0.13921437516481205
9.405326009185275,0.40531843893439046
7.233126732461188,0.2696758982957368
2.1416852778377637,0.1652305849630329
4.164903858714713,0.020514751053351432
4.2076729047481605,0.3164315520751897
-1.7557073477128928,0.055363606653956676
3.247217402283799,0.07097098220970466
9.968394418932919,-0.15467379337722065
12.95881339426651,-0.20410949764581332
11.622157236477042,0.25243840198585055
6.597837125557549,0.3359522285940457
4.701671428625466,0.3444934609303605
12.106564458423053,-0.18575689839448728
12.273784766388143,-0.36130980236578836
10.589928938792239,-0.13955225787145942
9.625251057842162,-0.13675757236920916
8.268288895718772,0.4395897062283485
6.07264928591349,0.2880221360120103
12.103997688331127,-0.02065828823136684
12.384047438970933,-0.16155662816697003
12.241416050266405,-0.28806088058069435
8.090243088819133,0.4275516565275126
9.852066481998063,-0.29347147939930096
11.371694086299907,-0.2847641889546839
10.36931720134662,-0.2180963797274007
13.465253162761488,-0.3735869342726481
11.735616254085004,-0.3234003472751823
10.42653387754247,-0.25526227667170254
15.027157637609033,-0.8207139496560529
10.960250531068837,-0.22463243174818537
7.686481031370031,0.27796947341337663
9.920856198409439,-0.20309367515087828
8.372446179332858,-0.08921416229787127
5.576341117393138,0.20233082197246333
9.341770824089865,-0.18524248409870836
4.645993900240595,0.24812269417080746
13.544986993149166,-0.4529076400121017
10.681936330871014,-0.3039939082159755
9.775152481500506,0.2764608448372865
10.156953001498948,-0.38690397188196357
6.839945691950769,0.3189735308382229
11.085044274393741,-0.27030320270662145
3.802229830589895,0.1405846159346842
4.820308457684849,0.20027532137548398
11.371775889951811,-0.1972730656759616
11.171880728120154,-0.28563693539948964
11.773510774264304,-0.19684255923943006
12.26806798594517,-0.05248154679175343
11.433661945163534,-0.27208385824982706
12.445631863977738,-0.3164604154124273
7.543594109573415,-0.07446098468681495
13.183977361186523,-0.13770807847244093
9.203013982045164,0.2661802059128924
11.71838665833051,-0.23520128692678277
12.640742527390065,-0.13954768930606143
13.359299934647169,-0.21214413195288095
5.138286967876148,0.153848614516213
5.670524565214608,0.4780002672810415
2.955141869525005,0.09735384156547244
13.151341394300683,-0.40608017688426123
10.72957216443967,-0.1642263815702396
11.068542194944353,-0.3794558159471464
12.121879489585174,-0.31222638241410117
7.8761852027126995,-0.10742771490106673
4.2565670504824515,0.10697786771094275
7.686078592911416,-0.11456937362210695
7.707448526228012,-0.08010654299223319
11.759224516639632,-0.1956725441190148
11.242714265722446,-0.1281246712888091
7.04796677124517,0.41931117330852974
10.797645105305211,-0.13224010973762823
9.104066929907393,0.39890469467000145
7.197457906501067,0.2949411795997454
0.31043772175630563,0.1700987346941289
3.860079753708777,0.012332544399600742
4.763443485267683,0.20342784643110168
12.202434592724806,-0.35714679666394034
11.019240429195804,-0.19164423294404642
7.695841027078321,-0.0855161953415644
6.110768089098527,0.056072076754317024
7.394633416275397,-0.0559969105263205
3.4615716193965387,0.29629989826074343
5.370503863065084,0.32421756399335067
6.2983753098995106,0.060487428508416485
9.729612155269159,-0.20232378770620763
1.8049817511890458,0.0594704328053417
11.253993205409369,-0.17405303767270475
4.8145049228041685,0.12244255994837161
10.66978698846138,-0.18784177451766304
11.13719746068027,0.14211160883509244
12.245394620917722,-0.09977715733951698
12.121555380254643,-0.20591671998614736
13.718277496354336,-0.31604023877792997
14.342725527056233,-0.3770242113345095
4.597750220626357,0.1812045074203139
11.237719174651367,0.2623547687250287
12.611834382508249,-0.10595671830886566
4.219480854154424,0.12560129970352119
11.610952212396297,-0.28349769057332175
12.699693870857562,-0.42801958494839987
4.906298133904354,0.21046533842939752
13.459506122938361,-0.1962936940745692
11.813065325302592,-0.1124927883540554
3.6843012079380912,0.135336479994709
12.92736162018099,-0.2192162157420796
11.854062749639656,-0.19675047402149026
13.470335460928315,-0.06913718078742548
11.180943018958425,-0.18287172927143658
12.051157614503662,-0.05251870269698955
9.952843293547772,-0.28614908870732236
12.043071309759995,-0.16240236721880663
10.07975863035723,0.19526867823938332
10.591285709260884,-0.27003264125521653
14.326976965249242,-0.2790065959161776
2.6723043094093764,-0.13040558762194676
-7.082282788839251,-0.07204793109236629
5.105247345413155,0.16683743192312228
7.878769136902926,-0.0721058743185532
-5.452021523195787,-0.11713857493462942
9.184161176581153,0.39255129387893817
11.055981468406948,-0.34731685625179765
11.491175858136861,-0.12641968356551914
11.255052462882055,-0.18478545447135453
13.665700905028578,-0.30557348957672836
15.338748609896884,-0.606330767849725
11.622774804441477,-0.175999862685142
12.022732174308878,-0.26423839389892123
10.499129006766005,-0.22288052531006564
11.43826917773227,-0.37931062521641223
5.185312369301526,0.11243563579853433
2.0576201595982218,0.030345928262514033
4.6292819465032045,0.20272757538773245
8.05562213475165,0.26199960425810787
5.692036377044003,0.2246604924722373
7.362758342331295,-0.008983474366033306
12.744461887428804,-0.5383578514555545
5.362605148234591,0.02873749214937149
12.018393132548715,-0.11595321630742639
6.980347259859667,0.3060020122165623
10.119842980753235,-0.17429273508024146
9.825060105988184,-0.23633924883532664
5.139586776194758,0.1581867503567551
8.598366202513542,-0.13669938145375582
10.43192005166234,-0.26705628044322793
7.535926367394728,-0.1368298975947928
9.289235171041216,-0.1410651221722361
8.015360927305261,-0.07320964862366708
12.475433064193734,-0.22222810575306795
4.019815148677628,0.12300872017357545
11.738417147973452,-0.2483182114743574
13.83961780511483,-0.5798490791892625
8.035059823242603,-0.1356077756755596
11.858056414984315,-0.0045616106460073524
11.95840157633601,-0.3729571233280442
11.021842134940648,-0.27164507293238316
11.320624096535752,-0.29408494269326546
3.0013683997757132,0.03376626786229675
12.323543298452972,-0.37182016994882083
14.764852393320362,-0.26268162699226316
8.856899604129831,-0.12934809154513438
12.383142277090155,-0.26239762771009545
10.67124191843152,-0.1305293310641673
13.26476702888655,-0.33119127197095466
10.720830549173087,0.1330728686102809
11.061265897742793,-0.1767887450086345
6.083131306287469,0.27075170409587646
10.934410256043385,-0.12592097661854496
2.5825283875980247,0.1520391411380868
12.14675938223743,-0.2099374872454014
10.893084212182886,-0.1859393183939897
13.394314376983248,-0.18182755882465607
10.574467563941145,-0.15262874419862626
12.89789751472725,-0.4010043706490283
10.891248175302778,-0.15619939278562356
4.829262385464857,0.1629906040580753
8.64191329208072,0.2594031596478299
12.775858471682577,-0.0009091816667528008
11.91202181973263,-0.09854744544228033
11.327191074754488,0.2239184459084882
3.6396686932456266,0.4978976018692043
3.865054301335848,0.2725253982271627
5.571485979884907,0.4533156834737113
4.474552556333412,0.25278886402150924
5.576050797871943,0.24684986679631393
5.32355583639437,0.2482764805681077
13.679163861243564,-0.7389660062056773
9.70078520647506,-0.18759632528986003
8.240338584248644,0.3432218285067492
5.133606704806858,0.2770979517758132
6.672074933433967,0.38645672135871223
12.13741048772329,0.37986018124389
12.299269552705637,-0.2102849880264852
5.066444343505507,0.1829729500158752
7.926983564987191,0.4369154180153014
7.1280973553238205,0.30426495217106275
9.377646304588694,0.28847074940240347
14.110123292937843,-0.7256249126590522
12.170137716718283,-0.3528658706095804
11.978685825683913,-0.2591863011780564
9.936322481047853,-0.13268866413020142
8.485845700332982,0.32788471105138584
13.18167289280813,-0.4455252545151964
10.39786753554779,-0.18188130314799622
3.9175815624371024,0.08438420134964186
8.662492009435212,-0.10379705071524192
3.5399226421423036,-0.06727212364666668
13.23868540430594,-0.06753079143290286
11.171628082622176,-0.13939291865276537
4.88752930232926,0.044711628706270545
6.287917479768833,-0.05261400333900035
11.168791989804149,0.3629276611774195
13.008180594880674,-0.1657519020833078
12.006028122493806,-0.05058826956542717
13.370034230262819,-0.30163453965350406
12.665572595491296,-0.07475335444687659
12.407933089573685,-0.17405218798867494
11.845105175219484,-0.20669882072241208
12.570136381222216,-0.1048382487220092
11.845594597274513,-0.009252440836421627
14.728774172321488,-0.26898664049800125
10.453871252758184,0.37672448569929706
3.3925308925557607,0.14588174159577427
11.047089499766125,0.1819403598128133
7.058787391688036,0.3797124629823978
7.626662132972926,-0.13122528942199185
11.620269189873111,-0.16754795001452827
11.489467754398204,0.2134428254485936
4.048948825181046,0.14254946828740778
7.535232239975449,0.3238244863325104
7.741512937944467,0.2683307604440337
12.915357283000235,-0.24845564433083744
9.722713158864337,0.22273084242475605
11.11123878296858,-0.13878932985721448
9.09506049306183,-0.4459782097271656
10.432235849997127,0.23944679082878473
8.812303238001784,-0.11655701821158715
7.96847006701444,-0.027924805105836725
8.626514020649159,0.28822840998781984
5.10379339749644,0.23927205329148027
4.595141122092857,0.1392933477997964
10.998306542753651,0.3122771380607272
8.473059254925454,0.2638694240987558
8.634574372960863,-0.07095739521911071
1.9642272336579127,0.00840923646313052
12.040477763267209,-0.055652897378408284
7.052085452701102,0.2915133768252618
0.8261254267074514,0.46356619331154225
13.094495953468225,-0.1665443647154614
5.7001001574007795,0.028845363376067468
5.432058611803621,0.4297391339476757
8.492520187336687,-0.1581034201240321
6.976742510011329,0.2811513605905338
3.861768778842427,0.15476098634737623
7.384646291578683,-0.07104211437090946
8.783283698820835,0.2624537027223024
3.719438658095161,0.19273741649139664
10.38763857700118,0.21856287544745
7.094833562514346,0.2667985781759805
11.061765049384423,0.16042214913830755
9.051073657674845,-0.194258076032785
11.999728397797105,0.23823750133655963
8.551630360624417,0.3451430225801406
11.864653274245827,-0.06528485419334551
11.513635505912298,-0.5912430232519768
13.621152432339553,-0.12419703964772921
11.509806030332967,0.23489372298550393
5.185987999487812,-0.012295110014838073
6.045028240151805,-0.03054995061027377
10.153666228574199,0.23256200942878458
1.8094315154628378,0.11869169587236783
7.895750857411478,0.29091855078661055
10.290717277146118,0.24457951451751825
4.884953241616033,0.5015169365070644
7.805000789765371,0.25060075605427556
12.120947849957812,-0.24650646162274548
7.49950363377719,0.3401745802141294
6.7410417511363585,0.259568541483425
8.350872546327484,-0.10082352511873438
13.106677641341753,-0.10024468275278586
12.321703264506684,0.09398523705549877
4.544438134713108,0.26246834702972066
8.28272939958954,0.4186836199439412
6.102282079364447,0.2668399835422761
4.133923735513159,0.2215573787601457
5.185910932596258,0.23295083164695018
5.371927879514569,0.29414034119367827
11.797321184609935,-0.13233091665977703
4.916871157789821,0.04232946030276086
13.637325341680771,-0.18760412302959573
6.473141530697255,0.2594029822682318
-11.565768362747594,-0.11987161131895441
3.6561058462014806,0.19088080640000182
11.926914263529401,0.2555327024251195
12.872358958192361,-0.2848516750045391
9.431266285508881,0.27587247563588235
3.9763109641312044,0.24725589438199735
8.796645429546142,0.28812677282183685
6.755135090949836,-0.0452221912494597
5.018187594748953,0.14970732907538853
10.818304007565134,-0.30014985391257376
7.147280992217354,-0.018926804152346044
1.950306096756811,0.12074094858213358
11.1456552362198,-0.14098197126116752
9.888663271533858,-0.14690069086610436
7.891548673676024,0.2656330163594802
10.487156823437022,0.2340342012539658
2.717036232301867,0.0899422616569896
0.2781097085611955,0.057265645102901164
9.359468837017896,0.282906853855728
13.665492459524893,-0.10202710331465603
9.998924850394863,0.4648992585956311
4.391314495437804,0.018614324023920048
5.079985357046386,0.13913745751134154
4.829592691879727,0.0993161681594108
9.958730245615747,0.35167751206553
12.366739811688237,-0.06595803940414768
-1.5267360255717777,0.01205638927356345
-1.3185296192846174,-0.0019626769068135097
11.966357602116961,-0.03101879659647011
11.604658187697687,-0.23971977829613067
8.374141890603099,-0.07792116486166911
8.7473599075899,0.255494789797611
5.108983508662453,0.03719657201297544
3.6424042430828694,0.15969503821377895
6.671835241762052,0.2983633137122057
3.9331845830324563,0.20413094040519875
12.855866267288011,-0.3755907659909692
8.798593236225722,-0.14524697925905272
6.651548790664373,0.40286246016583593
6.933965791694004,0.26455207322968466
10.96905140623248,-0.1624704432324009
5.5794965336034785,0.0145968393615723
7.603716768917915,0.3529939151810586
2.1911346064397015,0.12337229401758609
10.085230840206007,0.23571508465231794
8.168673709896213,-0.101130519553152
7.0079801714923375,0.26372633950947666
7.376345795014123,-0.03717122340335166
13.269723150033892,-0.017512445484785033
12.989019063350982,-0.11660874360336315
8.695536039038453,0.33128795181927906
2.8107992041500625,0.021876877224645153
6.035005714667569,0.26653662215493235
11.864058455030541,-0.11520531292349112
12.105526309150612,-0.18691726878039105
9.84730833614253,-0.21210153934354636
11.909719058155366,-0.1227091349727516
12.381854675364256,-0.07310358445847065
7.591533676956727,0.2768181958361122
4.653031579166698,0.08729373686737407
5.229881515257601,0.05469162918150783
11.989118036010025,-0.1777969506182
10.2179544729459,-0.15626083642923128
6.243594604740945,0.04233261761273788
9.570063879088433,0.28966653369338147
6.5607190247155955,0.27773536255195186
7.086094307999369,0.3026556987751432
2.0456445771406706,0.3233678073809978
7.99780788354137,0.3196085502628794
11.890455774072247,0.09374048594919238
2.756658397197893,0.1499327819648224
9.015301046536909,-0.07555086138471268
11.915032179806444,-0.2609401011458097
10.062963161463914,-0.1936701982061848
8.229595741403264,-0.10834097694774592
11.253787003729126,-0.14422256629470986
5.653134826516599,0.2508529176965739
11.488518474154732,0.11687673967382572
4.371401589668271,0.2439696725042575
8.730672757416565,0.281679350165005
8.522076471458485,-0.07158232315574331
9.608714897503006,-0.12588416101592337
10.335390152800162,-0.1448944848927276
5.470538368433693,-0.034455919606038776
12.134188683080964,-0.21749862705761558
9.755639645322054,-0.22620280806714455
4.987393045715428,-0.028527978253060304
12.816902930559536,-0.08811309722916683
12.11726362658311,-0.15145370780407852
5.162501026834494,0.19728406050230163
8.136944600444924,0.27998026480149996
11.89312101520258,0.1493049724232094
12.479426546084175,-0.3354072817371243
6.2432861753999225,0.3244775068784609
12.307609319325275,-0.21655974718757598
9.810806788740312,-0.18672937829338565
11.27497126823706,0.06611962213115063
13.816181583320802,-0.22868957274301316
7.898062105091389,-0.01773660898190954
3.9940943780643217,0.2797545379104136
12.294228022050259,0.07655559368688358
12.801000515042816,-0.27877366417230753
11.395523503495301,0.08362790200943948
11.595923186524878,0.08472641974271156
12.565417751256202,-0.12991946521886533
12.006654821998978,-0.17970136238263557
11.651356303522464,0.07555788456213719
14.226227727114802,-0.3697881117572006
10.767305115041424,-0.12633768085952113
7.320296704718414,0.4646071314511113
9.674691066789794,-0.1567381626628137
6.259997948377679,0.34277590470388386
5.179554587505529,0.10442964668042087
14.506240850129377,-0.3070444759076363
6.039722339314103,0.024750795948805582
9.256560998731395,0.3036245325410114
4.7308403179013245,0.03640489309158479
13.665579171657747,-0.1644433770889826
9.857825766990448,0.18835799232202532
4.316287955909631,0.21223549316055923
8.848260382300824,0.27426476005422806
3.8777073534900985,0.14282288637479734
7.2110764432066805,-0.14589225901678837
10.857915435084053,0.12849755965569187
2.312338522781308,0.15012576309890502
13.2433420859227,-0.13285937769542677
11.910183351852947,0.2063937282688535
13.385171285660508,-0.031469789447324814
3.0896814469891343,0.2956339098212224
8.211436859242871,-0.21375985075856185
13.956325884572472,-0.38640903335725163
14.400693622168351,-0.3099684825755027
12.674837799118725,-0.35435237105746253
13.802081185440775,-0.26184608691135836
7.190168451336375,-0.032576224271607224
5.485563949553232,0.05033269024946385
11.264020176400846,-0.13468834752224979
7.212665806922725,-0.03806047441506788
2.2291060868280277,0.10093178761497601
8.531178180646513,0.25611216979511475
13.280053187939867,-0.5187682958335014
12.489787109447052,0.07430271095600283
4.018562992912345,0.36952071308962786
13.44613712056857,-0.09485244917756219
11.464058898048336,0.06884683778524447
5.357441920571971,0.18802567488511723
9.6549457431207,0.1998842735609241
6.392947055178744,0.31999710344253796
8.222615705370206,-0.0815422624768729
-2.659999953576247,-0.015598293733171786
-2.238675451958788,-0.056717805184500314
12.839700209584887,0.049899062292514174
13.013361379303408,0.011734830505865546
7.092551463718405,-0.03605843085218208
7.900389333935585,-0.21133438468146526
3.881036739137672,0.04800069505837978
4.422789011632202,0.12670238510719756
6.047530828821851,0.2960526012279825
-1.1794999408295916,-0.08001871354199008
-1.0297540928439506,0.05759548782795276
2.5620207665646237,0.02376127193584132
-1.247109367306996,0.18135401547835994
2.2636151518187946,0.08862184856015043
3.5754485294588068,0.10549469332155503
4.650984850142326,0.22037655466519723
10.834048177732091,0.15476867883425172
5.060519691026464,0.08414465316716147
13.798706240237653,-0.22155663433529682
4.326772721096409,0.13683488319917014
11.347689287181922,-0.13904108521538916
7.726219361854572,-0.0043173391551745155
7.494515237236998,-0.030597312420261424
5.905177432134688,0.2527663774106337
7.049703195260983,-0.0854894869625733
4.269201831585335,0.13872653610000185
11.875092891188292,-0.26907317244731743
4.997039632928285,0.21235779002048183
4.312145581719339,0.2672157970385811
4.798356593041407,0.16301326563221874
10.148158718304218,-0.2959196322666955
12.777057503535744,-0.42582246515173416
7.806007455955665,-0.023723541073071175
7.4793672032033225,-0.09549131624957674
3.156158464971398,0.02590477513486178
8.254825518118658,0.36472274980789265
6.360012831687424,0.2706665108714006
7.733585206817565,-0.0855948081733704
8.853649725327395,-0.11235731623297873
9.015825099401738,-0.06492038542494782
10.590497809684488,-0.24133011344840405
7.046915259733002,0.2993736490387837
4.900196093439027,0.4214032234969798
16.171996925661137,-0.33819177452067883
12.644239545031448,-0.407739355421441
3.413517030420551,0.17326707633452765
10.56071217269684,-0.19616148963502944
4.689411456510179,0.12224409462590913
-0.8953498133498168,0.055085986471372195
7.894023601625881,0.2513536376527705
4.219079646749805,0.1729780103179488
12.159774621790561,-0.33946954482667024
1.7332988061543164,0.17584738624676377
0.9763075301870376,0.11994480663201568
5.477043840920157,0.26289141694531803
4.992214230304949,0.03296800913546338
5.37945842661022,0.05575480409960232
12.955367011308121,-0.18111800870711825
10.858209357142796,-0.22784751504191902
6.499850403975156,0.25917046822165535
4.20977797798461,0.14174273119181535
5.530304958936119,0.23261922080291608
7.871404906370374,-0.032556269507096225
8.990405564367386,-0.09765592222005282
6.397156548254533,0.27404338716693477
2.41935066941825,0.027572139010453522
10.71258865504773,-0.1536925925978192
3.19080022171371,0.2596651548707385
13.351792616148831,-0.262317959733938
12.282298174981708,-0.18613769823658544
8.796895594777016,-0.12013517194085388
4.978427282380783,0.022378835317542034
2.166660817071017,0.17417485137504096
-0.2967665460520911,0.05442542503600695
9.626872570355028,0.3020450294765755
5.110802457728748,0.13915175565188953
6.895324693683977,-0.017499061491426993
7.482323462319158,-0.17028761073502707
1.826189215109781,0.31832717650627185
9.250652173622827,-0.3688777245278647
12.72626413955515,-0.023301110457842
8.731909291289488,-0.3029808536336258
7.685379463131124,-0.008971532459813858
7.713261831516263,-0.0324145530574107
-1.6842358782805888,0.2367713312281019
6.010386528550368,0.010651657627791522
3.0680388264069673,0.2586768749649666
5.208021859757807,0.08442205177173268
2.0921837105170904,0.17805970130811044
3.600791048089995,0.12094912312159956
-2.739015557859343,0.006212503489048338
0.5517261854426896,0.13648068776747524
8.018348147747808,-0.11358024660795074
12.77344588657112,-0.23432340365756055
11.709408293837777,-0.25087144821167406
6.248024545172527,0.29113512077048576
2.42919388408337,0.056563246164524905
0.917845253791827,0.06345252150130898
7.6558509060058615,-0.08847307200370835
3.069728229559102,0.08004734115917467
5.735946104994727,-0.024581690024390035
6.146580232976206,0.007172196086188798
1.6781008546255463,0.1239683909821443
3.9165174116762986,0.32711456170646924
7.201995663909991,-0.04520647103687114
5.040781038535718,0.18593500531702922
5.458426747661189,0.24241380922746636
5.597822267055404,0.0438022093480992
10.917927393215647,-0.1943696329577076
11.54401925913267,-0.2366721129968834
5.484949147115255,0.2923601847162267
13.643885899878153,-0.08137710372496443
3.2987167796889505,0.21320930838667307
8.29479654142958,-0.11025049683725818
4.858087195351341,0.39410661128260394
10.164731133157503,-0.13957649968954833
5.036632069078016,0.0644671720381007
9.280991501342424,-0.1374124085038808
2.3114514822274366,0.19242471713724907
4.698705119481361,0.14389759159938986
8.531909512120867,-0.1305722220897909
2.098993950168424,0.2806760685363816
7.447010153562667,0.29754898604137026
5.243390463288069,0.22913486888017065
6.455701104931295,-0.0944622724401416
9.529767147537235,-0.12921892966875959
10.090557189330564,0.2961542992488617
9.242281515786647,-0.23003741364437502
11.624631504178533,-0.3125067488073352
8.95997904612819,-0.09144476075384311
4.977581537104593,0.20844473690958054
7.171950672085828,-0.033349355574812556
11.368328619325421,0.10591463910666121
6.839532233883098,-0.044551348957160286
3.5730165419253312,0.046506495330072006
7.349425693338775,-0.004044411835470996
5.085477885170501,-0.014309707410459893
6.624639805532567,0.26390412924582574
3.284843686188761,-0.0071922841287852535
5.146312176564933,0.08137752808960474
5.081290770545648,0.08018794056422429
-2.5399910547207383,0.10916940309733603
-1.878878997939959,-0.08844812490662912
2.377867629320975,0.12246797172177448
4.046359491338835,0.15170573441330504
4.127710621906978,0.11232843348409816
8.14966439777917,-0.09621379909466654
7.124943638582533,-0.04867919357589923
3.521855677698288,0.26248589926986243
6.296222052635381,0.05574514778943129
1.9367290381709688,0.17268415299297102
5.082874986146422,-0.04806724630993031
6.2425278632940815,0.25267530902059665
3.39749866911429,0.030362557472066953
8.464615497376238,-0.14691627880515767
-7.1621822875416274,0.28481699890269585
7.46168925765242,0.28220639986639284
4.839114912290114,0.040007598579537174
4.4582472003039415,0.13345636962888552
0.06484573144945913,0.14267343651090608
0.9220561068387441,0.18102669608156496
-1.6201106823697897,-0.07606509705701137
-1.0266040970753205,-0.11257057295515693
13.133138476056532,-0.11036405534462546
2.3594403065013156,0.05669131884416556
9.928303332920414,-0.19258842928664777
6.464467093710877,-0.010694886370901102
4.801346865054657,0.03342154077636561
8.76922346439191,-0.08939298625053738
6.2060401984443345,0.3149551734130025
12.841148092701072,-0.024201328688223
9.004517823335165,-0.09804376479616295
4.320244689603127,0.18504572234794114
9.025664951408366,-0.12215927619325839
8.286778221349202,0.29707772581226344
2.9648106219254333,0.17143557357005168
1.9646626943945333,0.22450157567883333
3.914764744249721,0.028894469559120672
4.496649554955269,0.1621051016080326
2.5929285505711923,0.10812814231642065
5.181265579657008,0.06033462414693158
7.1910597030078405,-0.13622592598992345
3.6842200529168583,0.15173418943644812
12.353049035017829,-0.10564238656574432
4.908490954227033,-0.033407348158103645
13.309199127861717,-0.23244250557574553
5.470151113392843,0.20031250619706054
0.7015963228840373,0.07437471468476053
3.7797288111087832,0.11750081672634671
8.571194944849259,-0.07227298172590935
11.143631799674408,-0.12666919803416476
11.803483642843089,-0.1953955406674961
-1.2930398226760724,0.17634823856016046
6.521080661532784,-0.09293732730292792
12.683423021807457,-0.051879560658484536
12.57640591346609,-0.12417643079422191
12.468212965234095,-0.05951404764229373
5.6312065433721425,0.31363938853544937
3.1933837529309144,0.03661165745100181
4.383367278659138,0.23493845037246963
1.072611731701923,0.1918148050292916
11.270362326896118,0.24749292809057977
11.88355442557498,-0.05524155901742844
4.454459528085414,0.03314482195629509
7.29321987950444,-0.24219367795049696
7.371725586227894,-0.02783430883589144
10.648527291888923,-0.38647037418136243
4.874642844663367,0.21957273776417363
6.342175355660702,0.33202453750364125
8.144535913211952,-0.14398302474893754
3.206501851103225,-0.06944153947956178
5.020483109341965,0.07723255619870883
-1.5815782903194986,0.12760297035162793
4.769067654538711,0.22400647162947163
8.617015108581759,0.2579497953151151
6.295018489649227,0.0042594179415438305
2.593158625531202,0.27838287373089
11.156462103506794,0.1603100661689112
12.405106007117336,-0.14416612811480434
4.2919827323189885,0.1352287679689379
1.9263684237537946,0.04241357835531967
-1.5632068723685177,0.11623529465039661
3.8944820780125444,0.1078963988321342
3.7934538363777204,0.18239227399275304
5.471959167298878,0.21294123860089087
11.828526534095207,0.04249679900898329
7.362414679131621,0.3114166592540757
5.843866368313063,0.035625171444448434
3.2693174125469677,0.11835557363794846
9.767376541664449,0.24627361439222462
12.681112992481685,-0.08526823691698304
4.658196428227091,0.0858422177040401
-5.779388506341478,0.07275000435435253
5.624891366802962,0.21056065847704009
12.934320456249077,-0.14667304011139315
5.387282878008673,0.0337651089101616
2.373201173985423,0.1606777748392667
7.670697718032269,-0.004500609866449068
3.013489412632422,0.19086614950674852
3.3707619712590686,0.20721552241264618
1.6115112820629984,0.21933871242896608
4.3693582462617675,0.15420492391415763
4.9532437750747,0.039641642840846814
12.046018066429342,-0.1234789261342435
8.744060509358997,0.32838339322371546
4.993027883802397,0.2331228079239862
5.248324096405117,0.26330685705229673
5.777151206650903,0.2715086740175323
2.7966637893391044,0.15249877279357316
4.681884452134741,0.2635822219985675
12.811979772303935,-0.0911945370124485
6.040128516948345,0.0569503598032739
1.7012844831133698,0.16974652324430872
6.4875421513693565,0.26982962939318345
5.762402534647823,0.2115596523164518
5.0469693305910335,0.17740213885114908
3.878495107222845,0.24681260788738513
4.283522037717234,0.18372631199358747
10.620235209341711,-0.1305006082282727
5.211950228892203,0.032603792775120155
3.604114485893602,0.054753471881273885
9.589277059276633,-0.17879130020124023
10.479713643126328,-0.34675234040719793
6.608423061199044,0.2560293951963608
10.869004389087312,-0.24107947724095347
10.5067067851924,-0.1352976559100636
4.48383572377407,0.23617278112367224
7.884234643711247,0.28997649123371794
8.934202617891087,-0.07121720765715978
9.990553948302788,0.18988215885002901
11.82838025430697,0.025969857393993934
-0.583174610278956,0.1779145068027484
7.411005955342399,-0.0009594991694363841
11.573255744857835,-0.18236068969369867
8.4863038620641,-0.09858630055779116
4.9230649135868,0.08687717452987087
1.7793851183633835,0.011473462958344394
2.4997292857784617,0.06074506068809349
8.589117331242909,-0.2933123330219036
4.978857463274413,0.14977793527664307
10.416476932073014,-0.2069894335920086
12.111158932085665,-0.11891290415922207
12.352778758362469,0.0040186585766956995
5.4980227189067605,0.03887491467786486
-1.4041249597166916,0.08295433750943437
7.384532175859368,0.2762072570854457
11.74017072355297,-0.1342453967261239
11.19447727622611,-0.42285190171555165
3.818518795184484,0.1792284091280747
7.37852300303392,0.3196554066120365
12.494231282411006,-0.32538662145459973
8.60387026127203,-0.0957452038575628
11.287563788772864,0.08869041700121727
13.089168025483174,-0.07574157180548369
12.009487732951856,-0.1030141126268429
11.219913038506,-0.14638540200449235
0.7716037896146177,-0.011660282273965206
4.369419412179669,0.09173981979890478
7.746436415382696,0.2965999231374017
5.665809735626947,0.2427688094306406
4.483070811007468,0.056962986412608885
13.482874032029601,-0.23539620195403899
13.175873821880524,-0.1540162918512511
4.830555077839607,0.11782073589277786
5.162756642468378,0.034914771665962796
10.054211917301657,-0.15182846078079315
12.208477471811207,-0.3739763778570211
7.5699125389374196,-0.007798222232829666
-7.326567161719739,0.021025178787137833
11.531254925253121,-0.16734131402819763
12.322566507313894,-0.20272318815844415
12.502232153839817,-0.10435727996165589
5.437977844380734,0.031427663842683806
1.8715747653972226,0.1507455764090564
13.459089440464595,-0.24378964825293892
13.143710496933483,-0.3222080996265788
2.7729889215612786,0.14106539279664254
12.948640969791956,-0.05906474306665288
11.57266476773029,0.08723547896662431
4.060077744078399,0.26782312084229076
12.8043674644819,-0.003993798839884377
4.973850622704546,0.23325695169598415
4.982490445323768,0.06402683624979577
4.243464583629157,0.17249823646684526
6.4242323875717,0.28580162436260803
12.952493126194929,-0.2259975479151599
12.352888069851302,-0.016739341319032874
12.907611332223984,-0.09611827975774823
9.806201494787224,0.25944497608483275
14.082246461585344,-0.08120235515726115
10.787453457534944,-0.3140472995451127
7.732113504280291,0.28134627148979074
6.477779394870927,0.3642105328391798
7.071150794470813,-0.015740271778638792
6.994385207443385,-0.1709605231477429
10.10284095101296,-0.2169888291753157
8.398305191347486,-0.1466769001452768
10.80799367689857,-0.24525329391465078
7.189803548878972,0.2847105216795436
4.66866704455801,-0.0007977234856486604
12.126286494578187,0.10027829551529877
5.028764054058348,0.13481051730981797
6.741447310402191,0.282197838035918
7.467176293801794,-0.014190865569059241
13.279477093833034,-0.14811942450830884
4.936062643897308,0.1916347961953413
12.93792941922106,-0.04345378952383072
5.207285768466542,0.06314663856591096
7.128997818102075,0.2567433528204397
-6.521976822258946,-0.029474243976229886
6.931902724629186,-0.09988013931567163
4.552985164305049,0.10836400961053716
3.8796370956904287,0.23676647016478114
13.644886534085723,-0.13623510869959254
12.7408815718507,-0.13823084482077874
12.106075899315377,-0.10590653533353667
13.41054140704976,-0.30264116878876024
8.491979109313942,0.27775142512622963
13.224193558546682,-0.32078875719280475
5.442043948029502,-0.0282334201086627
3.8570273963137556,0.11205300517870631
5.16475625929361,0.3002967631823248
7.644622683278516,0.35420477110969717
3.5464129257560133,0.20218751947534974
-4.192919525117523,0.04469259684830451
11.181687820574737,-0.22110091609560456
4.243502173153823,0.32477638458989766
4.323280916251204,0.13611565256108715
7.485572631953049,0.2915201566460732
10.75629641931184,0.13802238385403243
8.806986907582253,-0.36072151804713926
11.912711904898444,-0.019778400297431276
4.173642915098881,0.4570586392931162
7.1785281938611725,0.3854296553013148
4.608118506153021,0.2504201529389709
9.532945330508536,0.4512040909033619
7.195476718207856,0.29462313095944825
5.5822600732413985,0.33523969963276734
5.756468210002476,0.25279695606140695
7.755281100018848,0.28791380918369924
1.928207742211552,0.12541256875535445
10.858753677599555,-0.1966078807238958
5.869398240300515,0.2518997245745016
9.399002351079629,-0.14807175475421275
8.300542098162792,0.5246089011167125
4.580159540891444,0.2231228385341355
-0.3001500206753661,0.11705537745340036
11.261759584287143,-0.15895453701018702
9.964035035618586,-0.18547666143478914
10.073628397846106,-0.20414200234784374
12.19901392039084,0.06902238222950885
11.095055466740792,-0.19262549682025565
6.289523637449904,0.03544233333135338
2.929513920147696,0.13927457385974673
3.9530739590923507,0.14053710152742527
6.892114542431606,-0.051186464899569906
12.72280026578208,-0.5071480085876452
4.622271627499243,0.19445311105123775
3.788025434559459,0.15523225415956698
8.44914684303001,0.26223044610986257
7.735649359874921,0.25362659686005884
3.6443557063961074,0.1916262910135056
3.1061091849531968,0.043946012717326344
4.742268585267841,0.16397552145680194
1.2799028855759162,0.02573643148847249
11.769328745423618,-0.2853171303082007
3.741002224067629,0.12880290505287117
10.912321374919824,-0.1547106041406856
12.568977222484527,-0.07254763857629598
4.585090119454388,0.09859506844314314
6.6903021194058425,0.2749428954476336
2.298406669490121,0.11022713374492366
10.417808386587051,-0.23736836510483883
7.678641903187417,-0.09421601380830769
2.6805635198239637,0.20404360947661626
5.05485701374368,0.05367248434420624
4.637963493498583,0.20424473920551023
6.513009907672863,0.28526537547314845
4.7970362921867125,0.08928143313713299
-3.060986213689967,-0.03498306894262049
-9.439972540862797,-0.2445348412373658
2.959646780102128,0.11854386420345797
7.801935547695028,0.25822345398133617
5.476373497825762,0.04999597886482743
10.624445497511951,-0.18121285446289548
3.8616578477096453,0.24990902986275332
2.0975236552280654,-0.052338918289192016
-10.873980275085732,-0.26828709274857054
8.919778393171539,0.3623822765575362
6.795021253787228,0.6472021986940133
3.9105719173517968,0.2602872579803326
9.174754415667312,0.2986160940409608
13.477264646211736,-0.4491035518378226
15.061974673296703,-0.11598316598123048
4.230541958727901,0.09643977087009326
6.068271093840998,0.05313217361426048
4.283647384502323,0.15626408888824006
4.2533146621919595,0.054144746822132106
9.829393679167971,-0.2160427649147092
2.8490245589560645,0.06030091622323841
7.251039060317631,0.26980229811229606
2.9950749665468352,0.12229152736796456
12.071102007650689,-0.3455841465639704
15.004759802363143,-1.1303034711226
2.968567354962076,0.05884065821165718
11.88346755040902,0.011990702188146685
1.2005047686827592,0.2480217800873945
4.568103237276635,0.19253946450191606
6.08043411130372,0.3040955957709315
3.057508973934456,0.1471390937541579
12.122929670794079,-0.3662181270938927
11.361442625468765,0.13253215534783358
4.851182150577603,0.36015302378576397
4.760577455351997,0.10638840992201803
-1.9337066252909305,-0.052129352954714436
12.31914162660935,-0.03327827615807699
4.895698769328015,0.1383701012774159
4.633982106501807,0.30988256054703367
4.282831478697062,0.16496146079077256
7.541836077466936,0.40699913163872203
3.837673768647863,0.1979065837851972
-5.041086297499414,-0.10002905150835772
9.935471204080368,0.2450856903569676
7.771953463643574,0.33784311704045944
3.149677532158898,0.1336965511814623
12.170663581466608,-0.16703573340558542
9.069480963143592,0.2767056179263161
7.650719376858499,0.25538656938998194
-5.819537855668635,0.07003557093088197
2.457825006606006,0.12947823811294956
11.271569553512437,0.10050199045934427
6.312980094754833,0.05845352154013561
11.21389813628845,-0.24709150059320173
7.557941616867469,0.30536765198003746
4.3997426784393365,0.17071988627638834
11.712584760877123,-0.13448720620528043
5.260963041843651,-0.0601709779269779
6.7276938481276805,0.42285598293289794
3.5668799800947455,0.13297215582565247
11.77338731263831,-0.25683664307165266
6.941026605368233,0.3148817303496827
12.55951914365376,-0.30437842801038784
9.146379721648369,0.26182739163931323
2.0662112578675993,0.24828244336444705
3.1305983564208573,0.11954458617002217
3.890693139476405,0.11464107618881725
5.073154430935205,0.29555187145981954
1.5138652573556441,0.052177602922298005
12.090628492282784,-0.20380813866345626
5.261236126670113,0.32618463678891096
7.734236245968624,0.2618069841802768
6.298578623033463,0.4155563140224636
-1.6274553742076905,0.24963619106594237
3.907744665148862,0.18822450278499092
11.639303746544558,-0.25160422313623876
12.736798914194026,-0.15832905761675065
5.940007249504714,0.2520632479831697
11.20969810644726,-0.19988960539155265
11.606660305034291,-0.3514182681617939
1.5644507979744493,0.17506318060528536
4.893233554163001,0.19524454903347976
4.110646619808228,0.13040181771979498
7.169737917039297,-0.012102666250561
12.389368375038947,-0.29970925011785177
9.65401930734886,-0.14160254336241884
11.67208789926031,-0.20395976582612896
-5.283330482357212,-0.021851485183077557
11.214229568157963,-0.2613285810612265
11.774765356143519,-0.4161607997035439
9.845102984416554,-0.23439418696338343
6.365127567522939,0.26537166142692126
5.029522386856202,0.21038111697587158
7.818286788339348,-0.06813269396340882
8.93725421825714,0.327217376269628
5.583016900510504,0.043618100627560885
11.804410116235042,-0.20673658388566452
11.387484561108106,0.11316470484080376
8.735120418532958,0.350761883113341
5.881785846238337,0.04952339468838218
4.6276561279933235,0.2943465091597277
9.569238852051578,-0.1877681627343133
9.016876213360979,-0.10897169051902722
5.07770667617002,0.2020358698612581
5.510637362933948,0.05442849077713152
7.836129198738664,0.34596931170701417
10.08345866245566,-0.1405803152563987
2.3083284572060006,0.18854774087422488
9.339824720741811,-0.13807162906812387
6.754666936777394,0.2548474387541493
-0.44291260696887147,0.028561114854616043
6.25193617187454,0.03233058286271184
5.447372783550701,0.20582234924081177
4.5114143768676405,0.16571681586821718
8.756401319692003,-0.14840287815783348
4.4200887193280645,0.20483507862754902
8.030082440096146,0.31368048805111215
6.608363534765477,0.2537132250009133
3.2750447123844806,0.0791635210865449
4.965033608637204,0.27420320588207847
2.665539888239095,0.3264554501220407
12.064028218162292,-0.39535636577181243
13.350781876347293,-0.10015267540398476
7.056896505098317,0.28102211826083767
10.363718835832941,-0.18502138032759952
10.267709192121872,-0.18235130985098102
10.445316439010988,0.20353383741768027
6.098607177046336,0.3377466881519551
11.828664932394055,-0.4579206205422022
4.62897334296099,0.16007605848072082
5.456615156904251,0.21590917296019896
10.50214720360984,-0.2031402448956623
11.260757886622105,-0.12782096043630453
7.823623940530547,-0.010463983515741404
6.690824536878612,-0.027758073016823204
5.047392743176683,0.09677889811122853
5.18261566815574,0.2839898990333234
8.687305016175388,-0.07493936833617276
5.174416056187303,0.011932587451465082
5.239062328926219,-0.002927826460807914
12.545493885237494,-0.334701550329104
5.195469562341364,0.24501469568036427
9.061641862013879,-0.07020737023079704
11.563251634704567,-0.22122697126908264
9.380253180168129,-0.17039903335344775
9.981041810011414,0.19434144741200043
8.179254459178052,0.2642786835345383
4.741477236461967,0.3189136165247879
4.613307065691324,0.10693070113749314
10.21630880156632,-0.13955839320261632
5.131829690172244,0.22722968881348304
11.885848721469866,-0.2366165665081965
5.726756330646406,0.20228425877547096
8.921540797164733,-0.07486015720545325
4.999921631312821,0.1346640809009747
4.8170251788870475,0.33012706052134266
4.041544011688689,0.3037157684751781
9.57334085915938,-0.30797816145463486
10.188970645194173,-0.1755920701091913
5.815947577827016,0.019411059278408693
5.231761526369011,0.21889053522907176
3.287013735896776,0.32308359540963894
4.760914741582141,0.08410688572803071
12.550170807988996,-0.26003860885565366
10.395269763011028,-0.15251940079453696
4.539387069608082,0.33698177103663784
4.424773880600181,0.12157721818084788
5.399076701217943,0.2143791069595613
7.792088268147994,-0.10632839384813053
4.4546090058499646,0.024188289609162084
5.173458151463647,0.3622451495543224
11.276175238991467,-0.15389618547626327
6.853065176190802,0.2804305088096637
2.395135063376378,-0.012023368047626715
5.543196158893807,0.21295358245964735
7.219040225300322,-0.027924506428847806
11.779039813891304,0.13550971608556317
3.0108868105558617,0.10529037550386455
10.741208176481635,0.14705856050261623
11.298061055479828,0.09555274731870256
8.384078915487423,0.29815595788119076
9.244326727472517,0.308850601143158
4.352648591389981,0.28920564178682984
8.680996526244675,-0.08172127259253692
11.02498776636419,-0.3589364398056354
4.954344706719254,0.2569236145279996
11.680712640227773,-0.5010617534857484
2.5483088052499614,0.05747961984187855
8.755047898472432,-0.07889429828502692
4.943037539005144,0.1929312963885339
4.841888474288228,0.11558498898286729
7.449234982719815,0.2616869992704416
4.050753545089057,0.11639533576649086
7.886079608324965,0.2580699529962063
6.690548298659218,0.26727261814705905
4.653072260220764,0.19364330350263348
4.545624710517009,0.19211419995217138
4.307817815091985,0.13444835655772014
9.77651424531879,0.26054733222703064
3.0773232362108076,0.10575696620535657
7.8230061703316185,0.28324610269368655
2.202920848393753,0.18325450974726376
10.72032227581743,-0.14497878802125896
3.786666422955496,0.09716563979782977
2.497393151664099,0.1358488036511516
12.064324206770536,-0.12525587797044935
13.087262347485652,-0.197822963933584
12.035249917290914,-0.07723773926000099
11.770943944219592,-0.3085445544679253
11.8425715608251,-0.08367268373111258
13.297733875534718,-0.022583583297512533
11.694431083554079,-0.14007251295808842
1.941748110781563,0.28205868028779646
4.281657319259404,0.21218472684890877
12.889872143597366,-0.2862981595264458
11.847883416416952,-0.055062312155360615
11.99685810434877,-0.0710213715221375
3.302928682280688,0.18577522512431388
7.84033387432909,-0.07464217581570853
14.972756403831326,-0.3765650532766145
13.252200283941018,-0.18156929168151237
6.698277972378004,0.3635767545127244
4.105476139600049,0.19947684452709158
14.006026855366018,-0.17563540448009007
13.435594474621308,-0.0020171115531368855
12.75740723763893,-0.04817170714329677
9.308227201901945,-0.1491271399181464
14.724612912052187,-0.03545445062040109
10.580386084494526,-0.20104983392340436
8.69343487744878,-0.1707229940567938
10.965749667428451,-0.1799988803050745
1.865680502546918,0.0821916321167846
5.9483198802714465,0.040067774805296
7.9643902779783335,-0.021999887418703956
6.951392011089207,-0.06481153018654151
5.5936224691792695,-0.0020838630956117044
3.605611508862998,0.11456368863712685
11.05570395504169,-0.143039532987558
7.439065189742244,-0.05970536503780366
4.757467309345046,0.23706965619121512
10.445293204607767,-0.1277504738232782
11.64228805729197,-0.2512222234520891
11.676008314684195,-0.31868300328733135
6.071476596779899,0.053507669979322436
14.13201361513031,-0.4155017246246189
9.454279459063045,0.2504320271131917
4.994483317504919,0.2886511796551936
13.626337975567356,-0.2579730189153224
8.977383757041364,-0.07752955074641044
10.324373843269782,-0.13713967351841205
2.1572805085641864,0.08356910368762671
8.960773205467827,-0.06553682960636031
4.8536391759488815,0.2318960404496142
12.68045253453677,-0.12296432926906498
4.455344039649133,0.2935393922276175
12.05783694421472,-0.04029811974181996
11.114329468572425,0.175034116260667
11.850439246754597,-0.10121865857650292
4.873608668876296,0.3093852956766536
4.013157366029395,0.07327223922388715
13.359539374177686,-0.07949340505782843
6.6271693305863835,-0.0512934596411041
4.866545874415094,0.12322990843966153
12.577901002068506,-0.017414182430004033
15.77518737756005,-0.3606844987325708
10.462235541895213,-0.14727958873447555
11.974238830108943,-0.22920385769507057
13.151817607007331,-0.5205538848866027
6.825242891444024,0.2533287319016466
12.45015365940427,-0.05337513209975775
10.235858438129391,0.19185395503265923
13.163634970479794,-0.05559608322644749
14.135742049197972,-0.21698096880287565
7.337175740498605,0.35211960072837467
12.359987316339314,-0.19113607668971788
12.52995823626235,0.024176385622828533
11.869159576044844,-0.3655419553713113
12.568358958430126,-0.20606873864976016
4.460005934024079,0.1748897330788033
12.729678690881236,0.06785317094505139
11.858749552453695,-0.1127936057152148
5.715997705991015,0.2911870555497682
12.812372335550586,-0.12106968081468139
10.512093140276129,-0.13193232503286723
11.813441674893657,-0.03148447536715082
6.049795968892192,0.2728734197095628
5.654872677642482,0.33508163862680185
9.033140876346433,0.3021007407562717
6.329403626606207,0.4135353892321847
12.10141510793741,-0.10738034498793425
7.075447984040717,0.27436213829281275
3.9904915270751733,0.001354420612435625
5.989403375376167,0.03934622524565867
11.7287203884162,-0.13567520471167782
5.581190012525418,0.41830996326004843
14.887972831568884,-0.2550691319533591
8.647276076547499,0.5349381104521385
12.241218735022592,-0.0092514002401618
10.04741395710222,-0.12928992322820143
11.264424179718631,0.14435016274338608
10.791351290495843,0.21923580307703716
4.073459277316137,0.20652436329189516
12.275978832510802,0.035173099607911595
10.878163610459502,-0.15144987212503835
9.711535775640684,-0.14677662336440633
4.339037028170699,0.12447836332765227
12.34642846181125,-0.11446873138687153
13.826269882819417,-0.2097965362750962
4.85402337123902,0.1751483411322905
9.486598041217233,0.31092520261494805
10.840026188619445,0.13970646103135032
4.123934974520285,0.07253105884436373
-2.4004931482080396,0.057389763710711694
6.126020496217634,0.2633133572786308
14.884619989897196,-0.27929963777836164
10.932877314512815,-0.15581209994642364
7.778541415196506,-0.1745228022882932
11.966252324750288,-0.1914280845165024
4.7898482563524265,0.08983307960405185
7.856020361545345,-0.0014730064165853207
6.1409758289837955,0.043957539908112686
7.384681721409777,0.3041932637626257
4.801160557853345,0.18646437018199524
2.417960696306178,0.15001802602226189
13.53825840316556,-0.3451716791716031
8.184042616200001,0.34307170746939875
-1.0144818414314074,0.1786572834476905
4.697015184253339,0.21813948848072862
8.219253323499675,0.2839588698159119
12.231762474453625,-0.06105226824197629
7.953607329692279,0.4468510587837411
11.313820213890292,0.0840351485383799
3.3879830422389774,0.08092729112907371
-0.20924708215912846,0.10011487953682204
-4.476601400727224,0.06876825487775662
1.9809023621610589,0.1781800580355366
12.699297312783058,-0.0122912990673818
12.763819928515874,-0.27680533281928277
12.053766532453059,-0.35449717363307265
12.078823024126597,-0.11265154634737584
8.403063824612516,0.2728562158518262
6.29209676101145,0.32861054274337587
13.248315976072352,-0.025146280689410716
7.1976450129406855,0.2749644536507132
12.051661053192607,0.03371475305604221
8.287335248489839,0.2597282573724904
12.210807373598353,-0.21446212243606055
8.557488505929845,-0.22507274363237073
13.94616627191792,-0.17750885871635624
9.793692428500778,0.38141607367090735
12.09542068259932,0.021521227653956032
9.561387703868327,-0.1470124788863263
11.994180331670332,-0.11567947494553366
12.825110752698563,-0.011054692553695844
6.4385683340161215,0.3714331171693601
5.3752265414288605,0.25484144625196414
6.850874658303456,-0.1839249867836097
11.188306249770601,-0.13650409230104898
12.273876807977162,0.1121350205571563
12.153181225119152,0.12037655877658437
12.079038142384487,-0.20653058103071587
6.60693887702034,-0.07339287639900682
10.845181565546532,-0.13638563195840447
12.490427683454076,0.03166372111603977
12.79261019141424,-0.196350954879577
13.573505899225871,-0.24230725444274626
13.539138782212286,-0.435325901062928
11.772200218365064,0.14770182649580654
4.61343960442424,0.07397404061038415
12.519349607333885,-0.055829462220710724
12.825048260813025,0.06777010838674258
13.943886589446198,-0.2516148637754725
8.190070569264465,0.25403229896490664
5.865985200753987,0.042301626115144764
11.707652089929404,0.10050804662178514
10.736378157571814,0.1570836696851341
11.155412290925707,0.13942148502510676
13.793391633794354,-0.10756830998261968
10.705902359417038,-0.16392295670278756
14.179931743422795,-0.024087240469395255
11.340847836055804,-0.1679355046287263
5.419087789778128,0.06227688613344906
3.8074765667472885,0.1312114300607785
3.883523657081281,0.011448793708241034
11.282314663233555,0.14804065916270304
13.22419372590014,-0.3063299652066611
15.347862935197545,-0.28434263680713556
9.521967535314857,-0.40100784594137373
6.319699850306865,0.051895385958287576
1.0489833484565505,-0.031196823420803765
3.70443368390926,0.038872664201022644
11.142014438795215,0.1719580480181584
4.368284001152371,-0.07242146151670337
5.312343082260967,0.023859472811506244
14.02123495072987,-0.05621637266578006
11.10267772578456,-0.2987333233421623
12.002893455305873,-0.12011647097382472
6.4606912570310335,0.2659719876504738
4.708821231772623,0.12837288094779353
7.1787091619279515,-0.14369320565900523
12.890609561239284,-0.05211596879868807
6.795443598455623,0.3371435564731309
10.640239774776571,0.19969490667455325
8.384131502058288,0.29111455038019685
5.39060843453986,0.18847512638915287
12.130288928757718,-0.1680094750719885
9.008628828711844,-0.12671478533495062
7.594747541214291,-0.0020277557719783346
12.621521276715162,-0.1712006690572636
8.987079890109655,0.3042994069904097
13.413576372264133,0.06281752265505602
14.185051376607863,-0.19476091772061643
11.752089645569816,0.10713041257374734
14.241713023388872,-0.006555945294582699
12.083249787623966,-0.05002009731281909
12.307242960488932,-0.13859227572588928
8.373103582500871,-0.18239622061627792
5.865386289449811,0.26665386295302795
12.33761753997792,-0.025587440260654404
4.96631911483428,0.20105020730997847
7.71158767134807,-0.05301729801408861
5.4189195983080785,0.05783156063347672
4.87879714772035,0.167832677484002
2.878016623414738,0.1479417189593124
13.152446872837222,-0.06579042358069209
5.596701073045162,0.056059933550643315
13.387347683737566,0.0831376973339566
2.5159313970928614,0.11568272562162862
12.377879312344401,0.07948420313576321
11.269589295658555,0.08495700773916681
8.099589439326211,0.27845592985569745
4.739417506121138,0.12105750901086942
13.683588313955624,-0.1196961905941123
12.974307437684157,0.009096512069705298
12.485804019839527,-0.0024101992810745543
12.201949520839895,-0.18858545780323688
13.348755543615294,-0.16896850553401777
7.293349356028104,-0.040214785674770326
5.209080253577383,0.14237865929576543
7.431116120830639,0.421133628317639
2.467531236733891,0.10884654632641544
13.28921849063139,0.015873241121619586
4.3608558427399675,-0.019691534203046146
0.26136512708483406,0.07656387920566832
11.903884117720647,0.20029092200173437
12.792077022445499,-0.14369993197763087
11.011131696147508,0.12828416884445382
5.204815574991248,0.06520934058736483
7.860375213769155,-0.0037905769242394527
3.5488174261371093,0.3520191980843088
3.72962745868465,0.11665941451528994
11.568505901114083,0.16323041439397556
4.84102798149534,0.0860543255051871
10.397894770432474,-0.1293052488593016
13.931265808692503,-0.18873155229204563
8.549439378930657,-0.10985470226552607
12.975367895613951,-0.17939881971530447
12.503907778378897,-0.2533053352271608
7.390137203457384,-0.03440591306289953
13.698338319452398,-0.2530479481747516
12.219566489964803,-0.03679681274520519
5.567417430508095,0.21244725344495397
12.990873614200611,-0.1750677122337656
11.326562129312759,0.16614097943047668
6.612478835795636,0.3780798596461805
7.316291124913925,-0.03388772549963992
12.423635351931228,-0.15784275638048229
4.135354663632098,0.14120660207773206
15.712404007286842,-0.7865498436669238
12.72399272100872,-0.07822763142962685
8.030623102421977,0.26131875466640686
11.219849672540779,-0.2376835771364032
8.241818484764845,0.3121953043024277
4.631765496886104,0.2917355590980062
9.779815763935865,0.2027976340284532
12.569399163218087,-0.24125582658810885
6.824604702369347,0.29649450768556473
12.907067721694814,-0.3044553473053675
4.610214463275727,0.25063010909260086
12.271125493647226,-0.2452630099828177
11.49887886754442,-0.17451917343491274
3.426312122694355,0.20596925391609888
3.2527527545281023,0.17723548246508214
11.544251704730758,-0.1481271388422858
9.73421124079004,-0.49557531458338566
9.714997664303059,-0.17991186911447166
3.912996385251033,0.1557436258859881
4.546618517960682,0.1874352157635597
4.2671673321030905,0.24433911547494347
7.6276619970782455,-0.0220371098393235
3.872403392826066,0.15184030329020715
-0.10356754766949605,0.15132434097649788
12.514373163470104,-0.3016221352782953
2.60628272081092,0.21966177164287037
-4.394566451080294,-0.14769166696543223
13.135669149056364,-0.10895440654961597
8.8145367248249,0.25659559812042154
4.930973650964022,0.09538953527308003
8.253511112415294,-0.0978664628500514
11.6805845078791,-0.3977796357292842
9.165302771473268,-0.25354851228228803
1.8526070669529462,0.13258947545095312
13.423624863031193,-0.48591142765102546
13.192295301999973,-0.20136196851211352
2.551383614461409,0.1888699607562594
5.255102753299039,0.29331522898533446
6.0502150113644415,0.3607631844551733
12.248122499559289,-0.4935425877590003
11.337617318032862,-0.17021513605882532
13.185441382694538,-0.5187445108315991
12.244764785523524,-0.2093047523053393
7.149897536329358,0.255853465705699
9.429751880220188,-0.13356066886134954
5.860053592221643,0.019135087386228378
4.441954966579379,0.129441226947832
5.877751843105016,0.0042568035605947685
9.078784909431993,-0.18624781351709707
11.908189412535412,-0.019475616181503952
3.9556479564825784,0.307353821297327
4.888855976152088,0.16110419759312844
10.15708496066274,-0.20711012583750232
5.074744408203946,0.29509113673756104
3.3301424474025767,0.2746461019003257
8.20443689740035,-0.23822969846394315
4.18524841213662,0.011015395980860099
6.674388107233619,0.3407191791950659
11.881787343907993,-0.3369339221365326
7.606661484508336,0.2990618909904743
7.752038743566718,-0.0503053545940757
7.751383691657088,-0.06332551698383515
6.50963441660163,0.33640811509307866
7.7062571671466396,-0.024487807481920143
6.4388080845570395,0.32871724546394976
3.71513971077589,-0.06613049984397668
5.144631378428177,0.17731217707585323
5.0794330962969125,0.2877252892110995
13.006008602627631,-0.2914115906314301
5.11181049463241,0.1581503682626222
4.0221025103595,0.11490151886320898
11.848489619878269,-0.1964657161339325
6.034554673880297,7.517108848009713e-05
13.591969249711553,-0.12752057666937233
4.9453330214015745,0.19466866884117362
0.677252805028594,0.07104813976390045
0.672667651792535,0.07167451360196497
7.626245241795568,0.4795748432939648
10.617410969428747,-0.1719786932869276
10.087075635208533,0.3364201729143801
-8.040326142721723,0.0336644972379343
10.810942310164366,-0.15589269780871895
5.826995448765544,0.28704158335753505
7.980941224872636,0.26642491004072966
7.151403632097074,0.2731061383877176
6.336888807548209,0.3185940711205495
9.438994239302149,-0.15054096687596896
-4.010276983673744,0.013775233214295746
6.257963567419519,0.304100686047323
0.8910751865334943,0.303504926334913
0.7536280454806774,0.07194124808851932
10.80070186442438,0.22311858201938506
11.472812683604655,-0.14135550315915602
5.3254968861102645,0.2710827989232083
12.981601115508186,-0.40155432461411245
7.7354074984386685,0.3066620672274496
8.195213626414894,0.2735604112098198
11.910493851485949,-0.4316197392128487
8.878688345356728,-0.07343528604976512
11.95041307154332,-0.4856071654189975
5.947485481546515,0.036533427351368886
10.516234137532855,-0.23157292980774002
3.7218721367215615,-0.017233370246522384
11.414393470656725,-0.3326974455393188
6.5122466332030395,0.48321026400527956
2.3169527901175404,0.24506229465971385
4.373254104651818,0.2184290958036046
12.101724581647503,-0.10680112055025504
8.307423660726002,-0.0893381003834115
0.3660088956042898,0.16395205272740226
5.756154595252165,0.2473510407909405
7.64176652814038,0.4686721208442144
5.0250492010371905,0.2476975569804587
13.68818880470057,-0.47753837500549956
12.035219355768483,-0.13209896206131688
8.052280173484377,0.3245680840698917
10.876030401721748,-0.1262710229622961
6.371298364762332,0.3214461472707155
13.114459259702574,-0.4766508980739861
9.295645881841207,0.26184827348957995
4.193303627302571,0.019148142743178553
16.140712324621326,-0.7567337035315198
11.789336045115697,0.07709108785551244
9.632443040699192,0.28866657467794
6.55291712513648,0.31576395562908743
9.629599396859215,0.27737122831748806
7.822990208786058,-0.02265026371487444
12.45676567930613,-0.2285361601283853
11.094069770022426,-0.1461099516585911
14.717261738199232,-0.7601408490374606
8.804736724804599,0.37098556598838783
11.293945038313339,0.1533281007995715
9.055803423910907,0.3093346240695567
3.541865338630954,0.18182706026022943
10.711281567311644,-0.22504793501580345
6.002806473188665,0.00015644257749158896
9.894024594505467,-0.23009491751219713
13.393667889310198,-0.3815589208719601
10.42461948691518,-0.22117783668186064
5.983132152966344,0.03374214153765287
11.980436332290802,-0.33055901072163074
5.016672509395947,0.11645093793991457
3.720345084182375,0.11823763224536066
11.126026877843099,0.1282263108073316
5.003470887707478,0.4525838953138752
6.04923765392712,0.35456808426280784
2.9322245727009792,0.23204715146872124
5.757798908894096,-0.004489253590361564
9.76668657432102,-0.2301731010214958
0.8641553292036641,0.11722997799801693
-4.800058879897623,0.10600579575068458
11.30820577401931,-0.25570935703745157
4.580031868805699,0.1625984393459179
2.332776973061884,0.1667950898072168
3.4993116809215508,0.14032463954884333
8.71987380167518,-0.07450103566807975
4.7543275129695814,-0.04339221925531245
4.262339417471092,0.16100214005328528
4.81005455002443,0.30051033625293133
-3.0712510230219796,0.06755945402293939
9.947013608466156,0.21907787280376922
7.799377394346582,-0.0017724440937199049
2.657081590025274,0.12264100962406221
4.260376054632427,0.14612500811221807
4.032270969896431,0.11875656662988465
12.604854164281502,-0.03879812156356621
4.3563705624028275,0.17248954575873654
13.540615989965179,-0.19113784247836563
9.794780505997764,0.28512455587705965
9.4874353980231,0.34353587084734905
10.290011057425412,-0.13251487124880335
4.905821703677348,0.2720680080486675
12.646871811535089,-0.1052686755788983
9.793878869619046,0.19476245919522484
12.832350776218128,0.02400227223474971
11.854458224661656,0.15588772766198744
4.591053495838619,0.39635949340542975
12.13314921733468,-0.0856861148222876
7.41738947642737,0.25668770012087805
6.21628470492031,0.36117819759849823
9.862378786643903,-0.13152453714549317
2.220041130108328,0.3145355228773812
5.574454559771564,0.05640080953541915
-0.800329422736741,0.2491858561066589
13.93810296833266,-0.34923435230554745
12.200245449065042,-0.05322162932321284
8.536382089157454,0.4917186438887917
0.8918916386473699,0.05661181385346126
7.907980174105674,0.263477472374376
5.405324063220477,0.01377556910706268
5.988685446213716,0.014622461124277564
13.087974816374569,-0.07189479543143662
9.566466763283119,-0.22503348102160103
12.960134141320863,-0.13214215849779798
8.338021910112285,-0.08341486654157748
12.027982249516027,0.202539235099362
6.289424614105352,0.2977519656839007
12.124589248085442,0.040721955499336104
14.560986385314926,-0.1257050634498178
11.067717821384287,-0.135587549785253
11.409420785241496,0.1272314202557272
4.9866012145965275,0.31454428248791544
3.0553359147201316,0.1689643107958605
11.29793107194824,-0.13929713147460987
6.607560995633515,0.44999971944269834
5.07597880816016,0.05715058490994274
10.485385211439393,0.28831897638393933
7.057446882381645,0.28887786587740205
5.711177386951594,0.2967253675033419
13.625877774702445,-0.10504758754382948
8.428520844664746,-0.09354519661520122
15.555264748211883,-0.06752117465947194
12.471605119596829,-0.09685314562855929
7.542159833290039,-0.03359704502818062
12.1138648479165,-0.004912883119292388
5.146196116987543,0.1589568807493018
11.813226936492658,-0.03899021199537245
5.46046457623511,0.0577010585148221
7.351776096099774,0.2912034914669688
4.1762889583408,0.17006146499389363
14.673713625386268,-0.19359775286407377
9.948156593238025,-0.17618701230789569
11.588591853517496,0.13681831147778034
5.063120348469311,0.28893187443413826
13.990889292568644,0.04949978208463257
12.587986499513313,0.09393770124860978
9.071717746208904,0.41660951319006045
5.116636961443481,0.09199568406402037
12.45359410159067,-0.14118868710607835
13.047651876246666,-0.167366680288227
4.795500973960098,0.23194140631988347
13.305007390792296,-0.20773678998079959
17.97502351850582,-0.6509397171653504
11.144697568781904,0.18086105647939377
10.742155876321945,0.18684705345859953
11.634287587292595,0.07843858085599997
12.423427602246056,-0.08991876780980768
3.3548886321087097,0.235136728115096
14.284618225205428,-0.15869761541784655
7.147216464802902,-0.019597737323419295
11.890128230724933,-0.06369460405413285
12.338020844820027,0.018743929757466304
10.354617880192677,-0.2090295899795489
13.03150789239687,0.049426963749251485
12.93714416726252,0.012444911019372284
7.798558813292984,0.26606593136970513
4.00405430377247,0.22916853195564535
11.953941584097185,0.10345607010604496
12.205015534738646,0.050734497947249935
6.114570003367254,0.37899898759701145
11.964396545071263,0.059863370129104254
4.755307336490989,0.18635991345733682
13.698514461840466,0.022136975146100468
5.039152775042982,0.21662055435574068
10.076061219917802,0.2188313334904759
12.40153509290261,-0.15692664528779687
12.436895653339928,-0.028085385667678153
4.709223031363302,0.07189503334659353
13.861381406229114,0.021330483900342756
-9.34394484667768,0.14438588663424667
11.653726258955171,-0.16301553003954794
13.426735442809786,0.20842632096521463
5.518253506669948,-0.046541810755657664
6.653995544174994,0.26040068444340836
1.218154611006606,0.025712840038599305
-5.182058238595435,-0.17182313788706338
7.291365510419655,0.2815449781770152
8.13812152653685,-0.06612018615431126
2.541666686797374,0.09734832023737283
-10.231662214272985,-0.06228065169976915
7.2176853716971925,-0.1195530888900489
11.151407431413872,-0.14652941195811486
13.358689706139797,-0.08882078397315318
14.490533743233831,-0.054854224751045066
10.163558021644874,-0.5122876295248027
3.8172078487268184,0.13793020427799885
10.690726080721184,0.21538291627343398
9.779076362066752,0.2096723830931957
6.863876177321644,0.25320384035252186
4.835167517418412,0.09955887235671224
5.8825050623061435,0.2822620060863654
4.602738420953566,0.15137230124473788
4.34833609741261,0.13364570744848336
9.958067649615774,-0.144728071617525
10.48966817296364,-0.23853412700321108
4.2441828072348144,0.052842893795969736
11.875144492630621,0.13709049882833924
8.954691715177113,-0.06435773361155839
9.113440604997795,0.2533698211756086
11.50838994585696,-0.34266878581513716
11.011982614265,0.12954225028789423
10.69177565266858,-0.1256537708512564
10.150532238842686,-0.16645532866678714
-2.572238928501397,0.07776585974580019
1.1992132492537118,0.2750422721509036
6.209522150814197,-0.020951236406059337
13.309425890823297,0.07995805440279646
12.200783563202153,-0.139587310236978
3.79503275003505,0.13532732035713924
6.777151683175497,0.25422006867025004
12.011360297501795,0.06263713519569869
12.676137461637415,-0.0033092427367638066
5.796850625297967,0.025609822681399663
9.619130233311102,-0.24208145187622598
5.841456521282265,0.010028576959267177
5.963322139780026,0.016473625411530968
6.155487871890562,0.03945723774284193
13.442904218167698,-0.2104253366911788
8.222489727431611,0.29834232697596264
4.935535407314859,0.14921507575487247
10.654450977451654,-0.2919017933989583
8.754099363627745,-0.19865420238565434
10.160090872207334,-0.22106600631840578
3.5343540153342703,0.01954141280772026
1.6725675545104133,0.15829676036001472
7.865655457621984,-0.0008316234745100459
3.758615776250469,0.2436174645822744
10.15283337386326,-0.15544776650327563
5.368726563382139,0.2536214800076104
11.277657940370403,0.06540842018502602
5.46802952008091,0.060866312959925395
5.341918172269179,0.19517698009439677
-3.126560577306406,0.07298736273887485
7.780808153888586,0.3039991262273123
5.603977191259409,0.03438149277365099
11.808031628806809,-0.08309958673916995
5.123003932567515,0.05145935592248119
4.862040273004934,0.35763200724130684
5.173178779706676,0.3252622184374854
8.98038297097145,0.25329740766135345
4.23620605720532,0.021604250547524018
3.248741200130743,0.22102596142721964
12.65863802759351,-0.030663578616314524
5.347178771307749,0.23124446639029816
12.726168783190126,-0.030500995314714174
8.028361047955412,-0.06931325666029498
5.309319888455616,0.19732485444847825
7.054717644748707,-0.003728791660488895
6.690112666128885,0.27547896825820306
11.592422882408117,0.09046971996860442
11.553422136447868,0.09561965998270949
12.990269593489414,-0.08880342388128604
8.934475009214971,-0.07754795070544596
5.251035007529597,0.22212241732107518
11.031390243945161,0.23051407504865118
5.233215675897942,0.23819061764370986
4.217532953601807,0.27583573115460513
3.7305435466257713,0.10158448141819276
6.7102138592660445,-0.004084817813964747
12.128602682134469,-0.00356729717443649
7.467698340068514,0.3214818603456777
6.051908296071621,0.05030162101436719
12.728000465886787,-0.24726003102700211
11.491963321662944,-0.24309504727266606
13.530516164599515,-0.6604961762422654
11.38730849367853,0.18602598548278237
6.347907148260167,0.2621729456729218
13.087018421306759,0.08286498839212797
12.326311438716155,-0.04377590042646595
12.443515433148168,-0.05593817840002835
6.24307065607381,0.28434381416002097
12.229334666444744,-0.28924641885900293
8.39434069215301,0.2510726967044512
5.855601471643375,0.3121845683883553
3.2102441964121153,0.05576114621225514
4.902599762229751,-0.0059932507774114185
5.087934970948967,0.19272768344145863
4.834358245002383,0.1861242123291209
6.395906320896307,-0.003064275056796184
12.996119133749687,-0.10048393578673043
11.610205550885745,0.0992362228524808
8.166701588095886,0.3019243884016234
4.81170279935708,0.10073735948189455
-1.6793754159675438,-0.06617139487040413
-1.0532267843111847,0.08433456925822924
7.246410070557026,0.3870089506665151
8.664953983814481,0.30783285107366254
3.202077901200202,0.10994253161896506
7.034122288704498,-0.001696169014081761
3.3026416498451647,0.12196366162440597
8.47352897298142,-0.07880408924552995
12.130555489330233,0.026747350134114
12.719535480342348,-0.13634362449988657
12.528586440346086,-0.4237684961748851
12.04386939757526,-0.14014149387302588
7.975493453165976,0.4009039097821283
6.932865176907921,0.2952071501552753
3.9392378579875813,0.17229886306610043
11.92337058568225,-0.09015273116991018
10.350428542412434,0.19594235883503153
5.496602443135679,0.2621410512277711
4.836914538162709,0.34532511931569054
13.129290468508792,-0.4868626982190669
7.509903544239352,-0.053706603033332634
8.16718904457929,0.2581166078538981
4.357487027870254,0.13694268090195738
12.023657981001026,-0.4322721722118832
10.387190873417303,-0.16443609558172767
3.873032149824554,0.40142538432744956
12.037400517531267,-0.14122267870532568
10.35345057402418,0.20332915558613074
12.2643623825424,-0.041222251040908375
6.215763191624921,-0.019616313314523737
9.727006787708412,0.2563230497167588
12.512543584468226,-0.3589904783842712
11.880386769687284,-0.058764798669113105
11.800877314291396,-0.17980171501178077
10.586229558804046,-0.24526841106877129
5.044538783894334,0.08740628455053212
9.583096305070741,-0.14610807182483576
7.803321889666645,0.3013865016157329
3.9116742421674173,0.18131575116445564
6.365573588165981,0.3243181134308193
3.788560737305148,0.258119622895304
10.192785250413387,0.2409779035572619
7.071501851571696,0.31170994240151284
7.418134816092518,0.3021104089636424
5.305186093524689,0.2892758817257306
8.37944687713046,0.2560370482800014
0.3607642806965022,0.3159958086364763
7.814101941685924,0.29362491484853503
4.3913725023764085,0.4448782838821659
6.980636670088328,0.33717769328147806
8.683686705454996,0.264464447943638
3.9620943335325314,0.32872556005672804
7.305464417822767,0.34416763621165014
8.38208105755055,-0.06599038580801242
5.1745984231825926,0.033960760703841686
1.271428651268724,0.153160976103895
9.765557240363703,0.24337868786833106
9.702925327932002,0.23698558179291318
2.615311605550157,0.06473205168509955
7.850256465908371,0.27696229495874825
3.47060954999529,0.2755183883908807
0.9889203981750949,0.14575428840522964
6.8238784531986365,0.3027910081405576
3.969227188492923,0.0914500783957739
6.9812350457389405,0.3365649324681286
7.631471496184047,-0.043438374454422224
1.5588482443835119,0.14491485916782842
5.36982675898937,0.30859945695475055
1.6776965300746625,0.2076730271323124
5.056148929488384,0.1765139206517956
3.389578383876603,0.09511344711011827
11.150005694940088,-0.2791706256310249
12.094673136131235,0.06509714830278313
6.176731624289953,0.007426135351625618
8.861738166165308,0.2928272503864928
2.0713274665902985,0.3552353207327128
13.225934359507828,-0.1712329677173816
7.551188933835875,-0.016981363276113548
10.807331453118545,0.1461541644719233
9.721474529506688,0.31579435324308314
5.590049282017178,0.0301511099930325
4.9615967802208685,0.31730305637059164
4.899923723172291,0.11262709651677572
6.150189030375422,0.2940688859380485
11.644815423959713,-0.30673340478375977
4.245434977606075,0.16594972342381187
5.025216668659603,0.08530038339035162
12.083575572747423,-0.07380321777174537
12.43273972801093,0.02347903942323981
11.345032205475256,-0.12955362794943248
10.055321276827016,0.29724448543873727
9.986383671939512,0.28746263702396924
-0.7840778210400662,0.01612280641965158
6.135131947083837,0.32623653496221117
7.864014369206158,0.364462102538079
7.292273673666724,0.3337086542677685
11.099204118923488,0.2040672486690127
3.1158064164315853,0.08911925242259411
6.892924302135887,-0.01925974051498791
4.668168381896574,0.24776075478631032
12.009330470556192,-0.32312756408299315
3.7463732523091076,0.05441295430243809
7.3178969611461495,0.2775807315051546
7.470593380201564,0.365692888597831
5.182425589575592,0.09737892436397289
6.748550175007486,0.29055117384401363
4.253058379030009,0.26286113305143743
7.206151578880547,0.29973936071272345
2.007345177324702,0.20801611150918564
12.41496702040023,-0.18074885546717567
6.813302683881849,0.27624865012044086
11.259945218824845,0.11730444035900334
5.587837289259198,0.2576248181962324
10.141307684150988,0.21704215491333478
9.750284194217882,-0.2191180780634685
5.649300850725661,0.27516666488774
4.444296742463109,0.21655731383614008
5.413993641580945,0.3557276076055471
5.477859335604985,0.39500337766718463
12.372366008405393,-0.2095066079392467
11.94726340613615,0.4231245354691513
12.753429243577635,0.13018199317706447
6.352224280359433,0.2753839830897178
10.265961843150983,0.35811830453311977
12.008395105761052,0.05820664890541494
-10.109969749197207,0.13070787050609844
0.7129908774105174,0.26257896359054145
-6.575849985725574,-0.1697783397426873
-0.31295438269247444,0.2874136919244906
7.633007312162325,-0.092817788113706
4.24683531046888,0.27757619876392603
6.873691896925102,0.3293102519266382
10.887217696238507,0.14948250571678834
4.870502849195728,0.3224125356845571
7.801260882130419,0.47396699250955887
6.249374329154982,0.3430938818413152
7.601935243265439,0.3532511749391336
12.587814476796122,-0.11352732540563615
13.71998184553692,-0.02596378018551171
7.590002865963194,0.4431988446708557
13.790146716536968,-0.23976530338190294
15.419967143947986,-0.45129668986048443
15.492243120627421,-0.37002425452827126
4.520169609529311,0.1648300445652131
12.819044307301526,-0.23807084212273288
12.545026574321161,0.011304441332917747
5.467877811394633,0.21812084778260576
11.33531242976648,-0.21683560152435888
6.815549746674037,0.28736343901916417
7.338038645480686,0.2687724467674055
11.309087549488066,-0.1332092972062373
11.847771948851594,-0.07501272487194299
13.010385704572728,-0.1859616788292211
12.662717490085155,-0.725762019518486
6.5200701927779905,-0.03929515659434113
4.1345537714920875,0.19688404960846562
10.522720759075357,0.3404197709732699
9.658171314079214,0.2018595065029345
11.663137202008071,0.15819919993160703
13.15017630507687,-0.1779045453992385
12.390377190260025,-0.19292644587358865
11.043029178999223,0.22432154845150265
2.6110256640670837,0.17369921635691998
6.5214860939765575,-0.0069416814135729865
7.129958336551364,-0.1281250819235895
12.075760085577393,-0.10224670751965803
5.149732763485044,0.00774783268954593
8.590706594442235,0.26822102968196937
10.33352507151193,0.19695464248379047
12.411486956192842,-0.015120046295857392
9.891201105851344,0.2316186110106333
10.016196144711461,0.23838762479632614
6.728989693252404,0.33436393474073345
3.3785701480382855,0.17063546036763766
9.049515673689639,0.38976917850709825
10.52396027555802,-0.20302465084737875
11.972485188221597,0.014348917974619013
8.099181477915645,0.3530671446182332
12.336498522116305,0.1114955626020695
5.672243072513067,0.37029366060451263
10.59216628016406,0.19012961143658735
5.133751060640217,0.19005864603866574
11.155121334596029,-0.20488474933222633
9.967437873506462,0.19935628328349786
5.957804684143584,0.3671000389282817
9.937407038573376,-0.146249309264336
7.2582099071164965,0.26370738805400684
10.177025581086506,0.20065388380213278
6.797326643975143,0.2976173583485453
5.970093130166471,0.061488055304410594
5.4002804893045155,0.2801716936043528
4.152970431135111,0.027177791712473365
-3.1090247466342804,0.0714105572200463
12.151614199865207,-0.02878424151011494
6.302752358860838,0.40165477374475334
8.77914320380788,0.3880055705103338
8.458008559704712,0.4168278145932085
8.325523220827483,-0.0791049826239778
5.774597249688428,0.1968924602485087
11.932621149672961,-0.03183098045358612
10.81929432623107,-0.20245015463685512
4.232465657276714,0.11179768162784143
3.780383529804266,0.003930180466056754
4.840206245096855,0.10096886199250399
12.52407213624233,-0.05774019248923423
11.550052834083404,-0.16252036864931618
12.850600947236225,-0.10145855731045827
8.519513132288498,0.250213192010559
4.61664966344094,0.18035899963075241
7.96787579825808,0.2712842541425191
3.8866349639164923,0.15432432052218914
12.431671265171818,-0.22025934783926004
12.328308265914952,-0.031791939379363754
9.861602051744374,0.24551009549104386
5.782801796168036,0.3509343788621919
6.432449592049004,0.29125879266632637
4.251300350797233,0.18399202816724536
4.919289991143801,0.18284870991352697
4.5013427875093655,0.3477357530213139
9.05519759503618,0.299380063126673
13.95623614571008,-0.3240188723719015
12.549525812403976,0.006048839223575797
13.15795296241582,-0.07098752539197228
8.127363051056154,-0.10965889711569865
7.8054350510541815,0.5082874316293671
3.857717673658267,0.2755298602519609
10.246824029472858,-0.18518568317072592
6.2778078684892,-0.0013954861070164526
12.66976795099616,-0.0025244044189864923
5.285357324440233,0.24160507547249388
6.8349083977865135,0.25683742684875366
2.8858748970705244,0.10704573591093292
9.63379706590432,0.2641941831477368
12.87334308885863,-0.4532460036338204
4.375946637970206,0.1935525977807826
2.8214027593263964,0.1962021179154081
7.072474063981922,-0.051995558090954574
11.526302218822142,-0.24450100969354516
9.845190616859608,-0.14091050271908756
3.069100700474187,0.021659883514818734
11.577257398270673,-0.15110777772300565
9.783470064261031,-0.12520220038731722
5.35930389835943,0.02725446841309065
12.009218640172833,-0.13295523600503856
4.771775655576099,0.3231768904922543
0.6042171206004483,0.07298275572303292
12.18962745176593,-0.10037452873954322
4.556299320374723,0.05088858679599095
4.796331991311495,-0.015113595380342737
2.416329921143527,0.016676014634045444


==> figures/separation_improvement/utmos_points.csv <==
flexio,improvement
2.056262493133545,0.3073718547821045
1.770620346069336,0.12093210220336914
3.8626670837402344,0.16378498077392578
2.296983480453491,0.35184621810913086
3.839212656021118,0.20496106147766113
3.6411759853363037,0.10134196281433105
1.7407509088516235,0.22803211212158203
2.9678783416748047,0.4867672920227051
3.581235408782959,0.47583436965942383
2.7793374061584473,0.5224325656890869
2.695957660675049,0.4647190570831299
1.6233446598052979,0.0880889892578125
3.5676651000976562,0.40573835372924805
3.3747997283935547,0.4474775791168213
3.880568742752075,0.19571471214294434
3.661003351211548,0.45094847679138184
1.6802575588226318,0.0373225212097168
1.9690519571304321,0.36451828479766846
2.931519031524658,0.4684438705444336
3.756835460662842,0.3020901679992676
3.7165727615356445,0.30245256423950195
3.076070785522461,0.619105339050293
3.8336520195007324,0.10041213035583496
3.3845174312591553,-0.02100086212158203
3.3583059310913086,0.42539286613464355
3.087709903717041,0.4439582824707031
3.497169017791748,0.41835904121398926
1.7123692035675049,0.3505256175994873
3.35105299949646,0.43073177337646484
3.7730422019958496,0.4169631004333496
3.6890869140625,0.3661346435546875
4.007456302642822,0.26160621643066406
3.967991352081299,0.3768625259399414
3.828458309173584,0.21690988540649414
3.370072841644287,0.5628244876861572
3.723823308944702,0.15024971961975098
1.7320942878723145,0.18920814990997314
1.6818060874938965,0.02720475196838379
3.5258259773254395,0.380035400390625
1.6714811325073242,0.1007843017578125
3.81083607673645,0.18949389457702637
1.6633262634277344,0.05343031883239746
2.293976306915283,0.35008955001831055
3.6893930435180664,0.03549456596374512
3.7740402221679688,0.11463046073913574
3.1659903526306152,-0.22326445579528809
3.9073328971862793,0.26282310485839844
3.6783885955810547,0.4259824752807617
3.754746198654175,0.24000191688537598
1.485830545425415,0.1344926357269287
3.815359354019165,0.27783846855163574
3.663236618041992,0.05848288536071777
3.8917272090911865,0.13932251930236816
2.230349063873291,0.012329578399658203
3.0530741214752197,0.6077959537506104
2.035848617553711,0.011077165603637695
3.962738513946533,0.2629861831665039
1.748079538345337,-0.08017587661743164
4.023799419403076,0.19835519790649414
2.255160331726074,-0.04256629943847656
1.457274317741394,0.042589783668518066
1.61050546169281,0.28165507316589355
2.7809996604919434,0.018924236297607422
3.5685925483703613,0.49747133255004883
3.7941641807556152,0.15533685684204102
2.5885541439056396,0.029920101165771484
2.3880271911621094,-0.01128697395324707
2.2433929443359375,0.472766637802124
1.8372879028320312,0.14313530921936035
2.919312000274658,-0.011502504348754883
3.783191680908203,0.16622424125671387
1.526390790939331,0.2638150453567505
2.3191685676574707,0.020511627197265625
1.6939064264297485,0.29035770893096924
2.602372646331787,0.40723443031311035
2.4960646629333496,0.4336051940917969
1.5108399391174316,0.27148211002349854
1.4622682332992554,0.09126734733581543
1.3150080442428589,0.07447946071624756
2.3003334999084473,0.40354490280151367
1.5064904689788818,0.10788953304290771
2.3556535243988037,0.4215431213378906
1.8478909730911255,0.2614039182662964
2.0624008178710938,0.2716553211212158
1.9743471145629883,0.3044764995574951
3.829989433288574,0.22915267944335938
1.7334773540496826,0.052652955055236816
1.5383244752883911,-0.024028301239013672
2.9372754096984863,0.5336339473724365
2.2129106521606445,-0.07429862022399902
1.8786637783050537,-0.1832730770111084
1.5690219402313232,0.21975457668304443
1.8267052173614502,0.24105477333068848
3.031296491622925,-0.015081167221069336
1.8015846014022827,-0.03436625003814697
1.4427942037582397,0.13652026653289795
1.5812737941741943,0.22133779525756836
1.2655937671661377,0.03568577766418457
2.1692726612091064,0.01776432991027832
1.358388900756836,0.023970603942871094
3.2765772342681885,-0.2002582550048828
3.603498935699463,0.49279356002807617
1.84205162525177,0.25761306285858154
2.5816307067871094,0.031629323959350586
2.2428369522094727,0.3210310935974121
3.160717725753784,-0.03233528137207031
2.024005174636841,0.028116226196289062
1.3088020086288452,0.10629820823669434
1.5284334421157837,0.11019575595855713
2.431964874267578,0.3920426368713379
1.9426367282867432,0.023630619049072266
2.811189651489258,0.45971250534057617
3.3449575901031494,0.00915670394897461
2.1804068088531494,-0.028742551803588867
1.8637213706970215,0.23681855201721191
2.006742000579834,0.3627653121948242
2.506601095199585,0.02536940574645996
1.8100433349609375,0.17605137825012207
2.4964077472686768,-0.03461766242980957
2.298823595046997,0.0005524158477783203
2.517420768737793,-0.08741307258605957
1.811956763267517,0.2720736265182495
1.3801356554031372,0.19502997398376465
2.4774763584136963,-0.04198002815246582
1.7343013286590576,0.1891554594039917
1.7321689128875732,0.1678553819656372
2.5431482791900635,0.4390430450439453
1.687523365020752,0.14648663997650146
3.383451223373413,-0.1366274356842041
1.9800217151641846,0.043056488037109375
3.1135594844818115,0.39307332038879395
2.5858347415924072,0.03227400779724121
2.607985258102417,0.0098876953125
1.8757214546203613,0.08857929706573486
1.376091718673706,0.0705786943435669
3.6582915782928467,0.03645157814025879
2.850965976715088,0.6891443729400635
1.7782584428787231,0.2577308416366577
1.6688973903656006,0.24333631992340088
1.3169506788253784,0.07869541645050049
3.0134832859039307,0.037593841552734375
2.859905481338501,0.47564005851745605
2.348021984100342,-0.08794450759887695
2.802198648452759,-0.08032703399658203
3.71327543258667,0.305023193359375
1.404233694076538,0.09088468551635742
1.3893107175827026,0.11977887153625488
1.7350457906723022,0.19670116901397705
3.7956748008728027,0.24047231674194336
2.6779065132141113,-0.06936454772949219
2.0759007930755615,0.01586127281188965
1.2936877012252808,0.06331336498260498
1.3849842548370361,0.15688061714172363
1.5170992612838745,0.08314931392669678
3.216571807861328,0.4220423698425293
1.8924031257629395,0.0822291374206543
1.499305248260498,0.24462223052978516
2.3271284103393555,-0.002831697463989258
2.7119412422180176,0.03314995765686035
2.4046542644500732,0.406482458114624
2.3168983459472656,0.0028638839721679688
1.4108139276504517,0.07406842708587646
3.5780889987945557,0.37903761863708496
1.7653765678405762,0.4116201400756836
1.8457622528076172,0.06302034854888916
1.7283231019973755,0.1327430009841919
2.568988800048828,0.44773411750793457
3.602522373199463,0.3568592071533203
2.59257173538208,0.4281036853790283
1.3923264741897583,0.07627344131469727
2.1525461673736572,-0.10448002815246582
1.651288390159607,0.3384286165237427
1.4489448070526123,0.20764780044555664
1.8693054914474487,0.22435271739959717
2.81221342086792,0.39154601097106934
1.5468592643737793,0.07538807392120361
3.3131628036499023,0.0400385856628418
1.6682648658752441,0.36165571212768555
2.930027484893799,0.4471561908721924
1.6884499788284302,0.09680628776550293
1.2742732763290405,0.05990147590637207
1.8839269876480103,0.04120838642120361
2.7065536975860596,0.4433462619781494
2.940099000930786,-0.02334308624267578
2.3674938678741455,0.33126235008239746
1.7418018579483032,0.16613900661468506
3.4649815559387207,0.0806119441986084
3.2349019050598145,0.4277935028076172
2.0617117881774902,0.4310457706451416
2.9975106716156006,0.4718954563140869
2.5075130462646484,0.4501819610595703
1.8073092699050903,0.2983447313308716
3.6066734790802,0.37384915351867676
2.793691635131836,0.4985542297363281
2.0022153854370117,0.7545692920684814
1.9319143295288086,0.25563764572143555
3.4285876750946045,-0.006073474884033203
2.2269208431243896,0.3409862518310547
2.670377492904663,0.4037051200866699
2.1966331005096436,0.011739492416381836
1.4478461742401123,0.22188639640808105
2.2638731002807617,-0.10927128791809082
2.848599433898926,0.41019392013549805
1.8618398904800415,0.05200076103210449
1.4066681861877441,0.15216338634490967
1.6239662170410156,0.1457899808883667
2.236875534057617,-0.0174713134765625
1.8880709409713745,0.23837172985076904
2.811830520629883,0.37811970710754395
2.6554179191589355,-0.014190435409545898
1.8650001287460327,0.3077622652053833
2.417046546936035,0.6397109031677246
1.5610369443893433,0.14672625064849854
1.9211488962173462,0.0207444429397583
3.1791491508483887,0.42614150047302246
2.7394964694976807,0.5081512928009033
2.5622332096099854,0.39892148971557617
1.958268165588379,0.09129810333251953
1.6215029954910278,0.19804906845092773
1.6942821741104126,0.15644598007202148
1.7645381689071655,0.2913471460342407
1.6057374477386475,0.05333232879638672
2.9827024936676025,0.4870028495788574
3.5540099143981934,0.44614362716674805
2.330162525177002,-0.15708541870117188
1.3925901651382446,0.06531822681427002
2.4083666801452637,0.4261481761932373
1.6571673154830933,0.1738576889038086
1.2957124710083008,0.014255046844482422
1.800521731376648,0.1826627254486084
2.832139730453491,0.4183228015899658
1.7590727806091309,0.41391706466674805
2.799488067626953,0.39711856842041016
1.7446105480194092,0.25247132778167725
2.2904880046844482,0.35570287704467773
2.3675472736358643,0.4109771251678467
2.1190056800842285,-0.012021780014038086
1.8722763061523438,0.21991395950317383
1.556359887123108,-0.06580698490142822
1.8967328071594238,0.24144673347473145
1.939559817314148,0.007677316665649414
3.1927716732025146,0.04915142059326172
1.6525871753692627,0.12036287784576416
1.7704441547393799,-0.0020132064819335938
1.9506239891052246,0.06946706771850586
2.215688705444336,-0.01455998420715332
2.4255027770996094,0.3370804786682129
3.2058804035186768,-0.0263364315032959
3.089182138442993,0.4306955337524414
2.7755420207977295,-0.007429599761962891
2.4971182346343994,0.5036125183105469
2.1020407676696777,0.3043370246887207
1.6845132112503052,0.21070218086242676
2.5127646923065186,0.040273189544677734
1.6909524202346802,0.379452109336853
3.4463307857513428,0.04866743087768555
2.3334193229675293,-0.023868560791015625
3.80348539352417,0.05168485641479492
2.784681797027588,-0.04006767272949219
2.319460391998291,0.037041425704956055
3.7482080459594727,0.026787519454956055
3.4063656330108643,0.028798580169677734
3.54425048828125,0.0636441707611084
2.1033811569213867,0.45011186599731445
3.4574670791625977,-0.04985976219177246
1.8106623888015747,0.19757592678070068
2.4144701957702637,-0.01926398277282715
3.6370623111724854,0.10773754119873047
1.6771979331970215,0.1525055170059204
2.4452874660491943,-0.008626699447631836
3.8192923069000244,0.24601197242736816
3.5395162105560303,0.08542704582214355
1.9329324960708618,0.43469202518463135
3.196768283843994,-0.02307415008544922
1.6916693449020386,0.04391586780548096
2.6584300994873047,0.012508869171142578
1.4064327478408813,0.0776066780090332
3.868248224258423,0.21291327476501465
2.3014941215515137,-0.009258508682250977
1.9356145858764648,0.04211270809173584
3.1463983058929443,0.035846710205078125
1.4620542526245117,0.10973024368286133
3.3738832473754883,-0.02810835838317871
3.5095326900482178,0.09227418899536133
2.897744655609131,0.01047658920288086
2.943547248840332,-0.03829145431518555
1.4391754865646362,0.10768604278564453
2.3499746322631836,-0.007681369781494141
3.5275862216949463,0.0928657054901123
3.218127965927124,-0.022080183029174805
1.7882893085479736,0.3412487506866455
3.4377493858337402,-0.05858469009399414
2.5372259616851807,-0.033622026443481445
2.893406629562378,0.0012295246124267578
3.2905006408691406,0.005706787109375
2.228170394897461,-0.06476998329162598
3.754112482070923,0.12396669387817383
1.619222640991211,0.19723844528198242
3.6791293621063232,0.3419196605682373
3.7836966514587402,0.11889123916625977
1.2320747375488281,0.008817434310913086
3.6182119846343994,0.05480766296386719
1.8975074291229248,0.2719285488128662
2.0284101963043213,0.3086369037628174
3.228557586669922,0.012629032135009766
2.105339527130127,0.35982584953308105
1.540488839149475,0.08353054523468018
1.755803108215332,0.18441224098205566
2.571401357650757,0.00919032096862793
1.6353260278701782,0.05543982982635498
1.6092729568481445,0.15900063514709473
1.659604787826538,0.054183244705200195
1.8703831434249878,0.2456725835800171
1.8002122640609741,0.15604853630065918
1.8500887155532837,0.12053477764129639
1.48124361038208,0.1348041296005249
3.517319679260254,0.06625819206237793
3.7316606044769287,0.32131505012512207
2.491495370864868,-0.03717541694641113
1.3948057889938354,0.005153298377990723
3.473555088043213,0.07212495803833008
3.2630112171173096,-0.029328346252441406
2.5988335609436035,0.42413330078125
3.7587106227874756,0.21770644187927246
3.7230701446533203,0.13746309280395508
3.763439416885376,0.19018077850341797
2.386371374130249,0.0064351558685302734
3.380798578262329,0.044812917709350586
1.6084957122802734,0.04609191417694092
3.828505516052246,-0.06304121017456055
3.4658660888671875,0.06200408935546875
2.576225519180298,0.43007779121398926
1.5319327116012573,0.14705252647399902
3.0657081604003906,0.0280306339263916
3.54475998878479,0.06075644493103027
1.9742182493209839,0.3272207975387573
2.0446462631225586,0.0393524169921875
3.1781058311462402,-0.07120704650878906
3.979771852493286,0.15909695625305176
2.8354475498199463,-0.047995805740356445
3.8528037071228027,0.1097877025604248
3.7746028900146484,0.051207542419433594
3.242271661758423,0.3849058151245117
2.9048211574554443,-0.005185842514038086
3.783578872680664,0.18171215057373047
2.350398302078247,-0.1827857494354248
2.8575854301452637,-0.07552433013916016
3.833153247833252,0.20130634307861328
2.67873477935791,-0.01562786102294922
1.842278003692627,-0.018808603286743164
2.463416814804077,0.019516468048095703
1.718054175376892,0.20462894439697266
3.778850555419922,0.10140562057495117
3.417872190475464,0.01767706871032715
2.535137891769409,0.5200455188751221
1.3888270854949951,0.03697681427001953
3.804872751235962,0.06514716148376465
3.080315113067627,0.5352840423583984
1.4587812423706055,0.17414402961730957
1.5052937269210815,0.11575484275817871
3.5187275409698486,0.06796479225158691
1.7068712711334229,-0.0940554141998291
3.7043261528015137,0.053694725036621094
1.9916760921478271,0.31649088859558105
1.5011296272277832,0.09984171390533447
3.664210081100464,0.07179093360900879
2.8951573371887207,-0.07158493995666504
3.437917947769165,0.11749482154846191
3.4177277088165283,0.4459066390991211
1.411950945854187,0.0948944091796875
1.4156321287155151,0.0636146068572998
3.7289764881134033,0.3044135570526123
3.2136998176574707,0.41574645042419434
1.9676979780197144,0.3634144067764282
2.336505651473999,0.36608052253723145
1.3095111846923828,0.11921358108520508
1.3140146732330322,0.0972898006439209
1.4196172952651978,0.11709368228912354
1.3007707595825195,0.05078911781311035
1.536763072013855,0.1154559850692749
2.8105688095092773,0.39045095443725586
3.8327243328094482,0.3250143527984619
1.6347581148147583,0.1349654197692871
1.4609308242797852,0.1557086706161499
4.1052446365356445,0.3276543617248535
1.966711163520813,0.3247119188308716
1.7836862802505493,0.204123854637146
3.882793426513672,0.18727827072143555
1.396866798400879,0.22013282775878906
3.65584135055542,0.3910202980041504
3.5070557594299316,0.4835934638977051
3.784541130065918,0.4412217140197754
1.7236038446426392,0.3772789239883423
3.918455123901367,0.37974071502685547
3.1167030334472656,0.47212910652160645
3.6688220500946045,0.508899450302124
3.3970162868499756,0.5181455612182617
2.116023540496826,0.2826423645019531
3.316514492034912,0.6193904876708984
2.2874114513397217,0.38053059577941895
3.763336658477783,0.40770435333251953
3.849076509475708,0.36751675605773926
3.8754682540893555,0.18456172943115234
3.140410900115967,0.5182006359100342
3.4952189922332764,0.39440298080444336
3.4685068130493164,0.41905689239501953
2.797135829925537,0.407515287399292
3.650974988937378,0.5444943904876709
3.521942615509033,0.3576545715332031
1.9610024690628052,0.34277164936065674
3.81557035446167,0.07435846328735352
3.7354798316955566,0.5352296829223633
2.125988006591797,-0.010127067565917969
1.5046768188476562,0.11681914329528809
3.7534754276275635,0.21653175354003906
1.9259756803512573,0.233742356300354
1.34100341796875,0.06998169422149658
1.497927188873291,0.07144522666931152
3.7526233196258545,0.24613380432128906
1.9819022417068481,0.03946816921234131
2.0379137992858887,0.32152366638183594
3.346430778503418,0.4375267028808594
3.531893253326416,0.43794822692871094
3.158165454864502,0.4411911964416504
3.1758291721343994,0.45946764945983887
3.43562650680542,0.47556400299072266
3.8509058952331543,0.4138617515563965
1.5097867250442505,0.17141878604888916
1.8505200147628784,0.29099977016448975
3.854391574859619,0.08829402923583984
1.5417191982269287,0.17068040370941162
2.80763578414917,0.4332849979400635
3.8401758670806885,0.3411710262298584
2.153416633605957,0.3075549602508545
1.3808852434158325,0.09337007999420166
3.2233896255493164,0.5935454368591309
3.211810827255249,0.5040638446807861
2.480347156524658,0.5312027931213379
1.6598284244537354,0.12396395206451416
1.7238624095916748,0.31783175468444824
2.0756659507751465,0.44374966621398926
3.4182355403900146,0.4455254077911377
1.4280060529708862,0.20861899852752686
2.848538398742676,-0.03330421447753906
4.0047760009765625,0.3504018783569336
2.994415521621704,0.5401763916015625
1.2718946933746338,0.05447947978973389
1.7906310558319092,0.08431839942932129
1.8942216634750366,0.341835618019104
1.3891477584838867,0.030198335647583008
1.3187437057495117,0.05753350257873535
3.7030348777770996,0.5157866477966309
1.36353600025177,0.10099315643310547
1.3379080295562744,0.0565030574798584
1.6025255918502808,0.053868770599365234
2.6093084812164307,-0.03372955322265625
1.6228079795837402,0.14260244369506836
3.21760892868042,0.41646838188171387
1.8228833675384521,0.27538132667541504
2.9305975437164307,0.5150635242462158
2.9627315998077393,0.48387575149536133
3.7516376972198486,0.27561259269714355
2.2807424068450928,-0.1623060703277588
2.5250794887542725,0.014057397842407227
3.548973798751831,0.3630714416503906
3.699718713760376,0.41303038597106934
1.6169308423995972,0.13376402854919434
1.4868417978286743,0.19330060482025146
1.8301734924316406,0.434140682220459
3.7713868618011475,0.5364153385162354
2.2084546089172363,0.4511101245880127
3.968153953552246,0.29137754440307617
1.7903575897216797,0.18899118900299072
3.6715004444122314,0.342724084854126
1.474819540977478,0.14682912826538086
1.865846037864685,0.26716697216033936
1.7939788103103638,0.04548335075378418
1.6830984354019165,0.20359301567077637
3.093093156814575,0.41388392448425293
1.8182839155197144,0.11173498630523682
1.657060980796814,0.2799462080001831
1.6770203113555908,0.08154761791229248
1.259339451789856,0.034651994705200195
1.266182780265808,0.08648717403411865
1.4020991325378418,0.0440673828125
2.0505504608154297,0.27220678329467773
1.9508132934570312,0.06793689727783203
3.1556215286254883,0.4366731643676758
2.4752004146575928,0.014926433563232422
1.573777675628662,0.27963805198669434
3.8771321773529053,0.4428684711456299
1.6882987022399902,0.12969183921813965
1.7556511163711548,0.2841895818710327
2.9649136066436768,0.47608184814453125
2.0947203636169434,0.29834818840026855
1.32554292678833,0.0548325777053833
1.387190818786621,0.14604949951171875
1.335873007774353,0.10059404373168945
2.0604028701782227,0.27811431884765625
3.6714272499084473,0.4122486114501953
1.409788727760315,0.09714245796203613
1.384650707244873,0.07788419723510742
2.9225428104400635,0.529893159866333
2.6620547771453857,0.41031503677368164
1.8973585367202759,0.09583806991577148
3.6639838218688965,0.35588693618774414
1.983602523803711,0.6437778472900391
1.7598493099212646,0.1335136890411377
1.406806468963623,0.1329517364501953
1.7214751243591309,0.14999425411224365
1.7957205772399902,0.15897786617279053
3.730379581451416,0.4106764793395996
1.5705269575119019,0.15051114559173584
1.6196386814117432,0.09459841251373291
3.2689223289489746,0.44122910499572754
3.560166358947754,0.46271324157714844
3.680187225341797,0.36974525451660156
2.2779829502105713,0.4456610679626465
2.7322709560394287,0.4741504192352295
1.5685402154922485,0.10131120681762695
1.8957678079605103,0.2744213342666626
2.590439796447754,0.4450972080230713
3.174506664276123,0.410675048828125
1.3365191221237183,0.026926875114440918
3.840259075164795,0.5220766067504883
1.6411508321762085,0.21634626388549805
1.3538658618927002,0.09215807914733887
1.60432767868042,0.024074792861938477
2.4011237621307373,0.4320354461669922
1.4120978116989136,0.34115326404571533
1.8592913150787354,0.057308197021484375
1.7830889225006104,0.2984273433685303
1.300875186920166,0.05414628982543945
1.6119176149368286,0.13785290718078613
2.317051887512207,-0.01512598991394043
2.4249463081359863,0.3899259567260742
1.8071287870407104,0.11469125747680664
1.8113040924072266,0.31457948684692383
2.008514165878296,0.33995938301086426
1.5167537927627563,0.17843914031982422
1.281683325767517,0.026787638664245605
1.526604175567627,0.3362680673599243
3.554485321044922,0.43350744247436523
1.4101347923278809,0.15741515159606934
1.8140560388565063,0.0640559196472168
1.9274603128433228,0.25077831745147705
1.3301409482955933,0.033583879470825195
1.9194307327270508,0.020485997200012207
1.531877875328064,0.1600896120071411
1.8440845012664795,0.08751952648162842
3.558661460876465,0.38848423957824707
1.6288360357284546,0.2035224437713623
1.6304221153259277,0.2359151840209961
1.86568021774292,0.22875070571899414
3.265324115753174,0.44514989852905273
1.4757015705108643,0.017747879028320312
1.5846221446990967,0.3654671907424927
3.1242527961730957,0.3826258182525635
1.5816748142242432,0.28492510318756104
1.994172215461731,0.282077431678772
1.8202308416366577,0.3732696771621704
3.768108367919922,0.37267208099365234
3.304305076599121,0.4539806842803955
1.6375318765640259,0.08851325511932373
2.27988338470459,-0.035381317138671875
2.139195680618286,-0.0615382194519043
1.5250062942504883,0.15052533149719238
1.7861295938491821,0.2660611867904663
1.4385262727737427,0.1386491060256958
1.965241551399231,0.35922324657440186
2.3791160583496094,0.39387083053588867
2.001495838165283,0.10907459259033203
2.2621302604675293,0.48398852348327637
3.3795418739318848,0.04533863067626953
3.775622844696045,0.20373868942260742
1.8169575929641724,0.16299676895141602
1.693293809890747,0.06299817562103271
1.325925350189209,0.05150806903839111
1.9266437292099,0.2870084047317505
2.8858656883239746,0.049849510192871094
2.857390880584717,-0.09814691543579102
3.082563638687134,0.5297789573669434
2.8557028770446777,-0.0640723705291748
1.4239606857299805,0.021575927734375
2.8616859912872314,-0.10505080223083496
1.766066312789917,-0.009088516235351562
2.0079026222229004,-0.012501239776611328
1.7509620189666748,0.2648050785064697
3.829476833343506,0.24789190292358398
1.5879507064819336,0.27141857147216797
2.7789621353149414,0.42089366912841797
2.021329879760742,0.32906150817871094
1.2493395805358887,0.0289154052734375
1.720988154411316,0.14681673049926758
1.5204061269760132,0.14136576652526855
2.04514479637146,0.04980874061584473
3.563633918762207,0.3980588912963867
2.0489284992218018,0.2819101810455322
1.2697815895080566,0.0762639045715332
2.0227675437927246,0.37671804428100586
2.9905812740325928,0.44797492027282715
1.8389979600906372,0.128379225730896
3.3146579265594482,0.02570652961730957
3.9519481658935547,0.3056368827819824
2.438660144805908,-0.00916910171508789
2.6395373344421387,0.485140323638916
1.7212663888931274,0.1353154182434082
2.303386926651001,0.4442331790924072
1.8518792390823364,0.30762946605682373
2.229480266571045,0.48768186569213867
3.6710643768310547,0.3335733413696289
3.1900291442871094,0.4755377769470215
2.120192050933838,0.340761661529541
2.0378308296203613,0.06727838516235352
1.267627239227295,0.014426827430725098
2.5587007999420166,0.379802942276001
1.733147144317627,0.016175270080566406
2.8002512454986572,0.4730377197265625
3.0984272956848145,0.5001969337463379
3.635591506958008,0.4605283737182617
3.811161518096924,0.20339059829711914
3.6117641925811768,0.35588884353637695
2.6015548706054688,0.4601123332977295
3.272345542907715,0.43590807914733887
1.374077558517456,0.006753087043762207
1.884493350982666,0.280059814453125
3.3109793663024902,0.5208392143249512
1.3548858165740967,0.06560158729553223
2.265261173248291,0.3742063045501709
3.1106700897216797,0.45809316635131836
3.745842695236206,0.2919738292694092
2.736311674118042,0.39339470863342285
1.8448002338409424,0.11265206336975098
3.298651695251465,0.4317128658294678
2.2357301712036133,0.4395573139190674
1.810971975326538,0.21268439292907715
1.3335084915161133,0.024026870727539062
3.4322328567504883,0.3884572982788086
1.9840490818023682,0.06080293655395508
1.370212435722351,0.18546795845031738
3.7062830924987793,0.1385054588317871
3.7580854892730713,0.3912217617034912
3.674065113067627,0.3684659004211426
3.553656578063965,0.326904296875
1.5560600757598877,0.19425630569458008
2.0330915451049805,0.36936092376708984
1.7644764184951782,0.25731194019317627
2.426903247833252,0.5131099224090576
1.9343069791793823,0.3537026643753052
3.148017168045044,0.4209756851196289
2.014045000076294,0.10504364967346191
1.802698016166687,0.2740257978439331
1.438659906387329,0.032320499420166016
2.372004985809326,0.4628477096557617
1.528620958328247,0.281785249710083
3.0607476234436035,0.5908234119415283
4.056707382202148,0.18369293212890625
1.5017902851104736,0.049092650413513184
3.0156452655792236,0.0016353130340576172
2.1000611782073975,0.32293200492858887
1.7517417669296265,0.13830029964447021
1.4916397333145142,0.25813591480255127
1.7366342544555664,0.2660953998565674
1.247830867767334,0.012023210525512695
1.671176552772522,-0.09772741794586182
3.3882415294647217,0.4431166648864746
1.6212948560714722,0.1387394666671753
3.553532838821411,-0.09818887710571289
3.847033977508545,0.10113644599914551
2.100721836090088,0.35901784896850586
2.1445047855377197,0.2987182140350342
2.5691885948181152,0.5101075172424316
1.594521403312683,0.2606879472732544
1.7999993562698364,0.2631458044052124
3.1225039958953857,0.40061116218566895
3.7149128913879395,0.3948354721069336
3.585590362548828,0.03069925308227539
2.668274402618408,0.4545595645904541
1.3829364776611328,0.07128643989562988
2.7727479934692383,0.4289555549621582
1.3669943809509277,0.12039804458618164
1.9895836114883423,0.2762643098831177
2.218319892883301,0.42702388763427734
1.448004961013794,0.15951895713806152
2.176027774810791,0.2767064571380615
1.9197649955749512,0.29021787643432617
1.9804606437683105,0.39726877212524414
1.8046588897705078,0.2335953712463379
1.697554111480713,0.28388798236846924
3.6558642387390137,0.34502696990966797
1.3933494091033936,0.17559421062469482
1.5494639873504639,0.11411476135253906
1.7356864213943481,0.25367748737335205
1.3224823474884033,0.013915300369262695
1.3318942785263062,-0.007204651832580566
1.505947470664978,0.3338660001754761
3.5688438415527344,0.5044083595275879
1.7840265035629272,0.20521652698516846
2.5657567977905273,-0.008697986602783203
2.6838910579681396,-0.031206607818603516
1.5379366874694824,0.10573232173919678
3.7159605026245117,0.12564897537231445
3.177753210067749,0.38517260551452637
1.4774287939071655,0.1501610279083252
3.8724753856658936,0.15160107612609863
1.528025507926941,0.07223224639892578
2.8087379932403564,0.398601770401001
1.9963477849960327,0.33523237705230713
3.8031113147735596,0.31387925148010254
1.9357736110687256,0.23481965065002441
2.413569927215576,0.39707469940185547
3.096233367919922,-0.0025453567504882812
1.3460904359817505,0.1291898488998413
3.61476731300354,0.3258836269378662
1.656364917755127,0.18156194686889648
3.610980987548828,0.3741464614868164
3.8391542434692383,0.12074851989746094
2.639847755432129,0.04640936851501465
1.314380407333374,0.0834648609161377
2.101353645324707,0.5170111656188965
3.2261838912963867,0.5108485221862793
3.549900531768799,0.44353795051574707
4.020113468170166,0.2330613136291504
3.127934694290161,0.018953561782836914
3.2983474731445312,0.5523049831390381
1.7551499605178833,0.2500864267349243
3.7775919437408447,0.18149566650390625
2.8176496028900146,0.02778911590576172
2.6699910163879395,0.5221419334411621
1.8312880992889404,-0.22028601169586182
1.8422366380691528,0.07632851600646973
1.8212872743606567,0.04328501224517822
3.09824275970459,0.4567298889160156
2.3897509574890137,0.042589426040649414
2.728508234024048,0.44300055503845215
2.467015266418457,0.5002033710479736
1.5257538557052612,0.0660170316696167
1.8705116510391235,0.34264075756073
1.3680301904678345,0.05324757099151611
2.369974136352539,0.35282230377197266
2.2000322341918945,0.37026262283325195
1.5178099870681763,0.28843963146209717
2.824815511703491,0.5210576057434082
1.596474528312683,0.18716692924499512
2.8731918334960938,0.3792409896850586
3.7576658725738525,0.258894681930542
2.4447789192199707,0.016079187393188477
3.227830171585083,0.47859716415405273
2.0009288787841797,0.3894214630126953
2.734166383743286,0.49646830558776855
1.5715489387512207,0.23828375339508057
3.755192756652832,0.37883472442626953
2.711629629135132,-0.0272979736328125
1.578729271888733,0.2135530710220337
3.563123941421509,0.10700416564941406
3.3196749687194824,0.04497051239013672
1.6938248872756958,0.08028864860534668
3.2998454570770264,0.4248054027557373
2.3952512741088867,0.02789759635925293
2.414144277572632,0.4017946720123291
2.31595516204834,-0.03643655776977539
2.8912127017974854,0.5007598400115967
2.5240330696105957,0.025759220123291016
3.231361150741577,0.39519262313842773
1.725755214691162,0.13345873355865479
1.8276933431625366,0.08999228477478027
1.7079503536224365,0.2736870050430298
2.6778602600097656,0.4532504081726074
1.8706954717636108,0.012688636779785156
1.8307887315750122,0.06084704399108887
1.567643165588379,0.09381365776062012
2.1116392612457275,0.3280928134918213
2.1802937984466553,0.26665163040161133
1.530714750289917,0.25459444522857666
3.354780435562134,0.44797182083129883
1.8240305185317993,0.13864028453826904
1.7738231420516968,0.20134210586547852
1.6687473058700562,0.20035779476165771
2.4419779777526855,-0.04468822479248047
1.5824788808822632,0.18923890590667725
2.701237678527832,0.4315042495727539
1.619896650314331,0.09909391403198242
1.7706419229507446,0.05155909061431885
1.440395474433899,0.13040685653686523
3.001631498336792,0.5827820301055908
1.3444266319274902,0.082588791847229
2.346954822540283,-0.05634260177612305
4.03549861907959,0.17925119400024414
1.7788461446762085,0.27433931827545166
3.856236457824707,0.2913818359375
3.0459697246551514,-0.01866769790649414
1.907507061958313,0.07300412654876709
1.7511179447174072,0.23123681545257568
3.242753028869629,0.4578063488006592
1.7453445196151733,0.2698787450790405
3.501650810241699,0.037732839584350586
2.7657713890075684,0.5174598693847656
2.355743646621704,0.3323245048522949
3.9507455825805664,0.15453720092773438
2.1240322589874268,-0.012145042419433594
3.3579399585723877,0.4281651973724365
1.6939465999603271,0.11286365985870361
1.846675157546997,0.13364815711975098
1.3957351446151733,0.1006617546081543
3.580955982208252,0.43262243270874023
1.7854679822921753,0.18998920917510986
2.4555416107177734,0.4396495819091797
3.5296928882598877,0.3724250793457031
1.6641546487808228,0.2731062173843384
3.137678384780884,0.4356675148010254
2.056668758392334,0.27323341369628906
3.7986488342285156,0.16855454444885254
1.668673038482666,0.16198039054870605
1.962017297744751,0.37884998321533203
2.1626110076904297,0.3824615478515625
2.2314751148223877,0.341533899307251
2.712219476699829,0.48937320709228516
3.4114034175872803,0.4525768756866455
3.413673162460327,-0.03201603889465332
2.5970234870910645,-0.09354543685913086
1.7965623140335083,-0.06161820888519287
3.7976419925689697,0.14061331748962402
3.4653236865997314,0.033965349197387695
3.0923733711242676,0.4239368438720703
3.6336560249328613,0.11407899856567383
3.108180046081543,0.48419189453125
3.7877695560455322,0.2065417766571045
3.390657424926758,0.5742363929748535
3.730029821395874,0.49564576148986816
3.7618823051452637,0.2306065559387207
2.8160054683685303,0.5732219219207764
2.1897828578948975,0.37744736671447754
3.287510633468628,0.4420320987701416
2.135427951812744,-0.1085515022277832
1.9111731052398682,0.3082695007324219
3.6910924911499023,0.30927371978759766
3.1590371131896973,0.44353628158569336
3.203214645385742,0.5334222316741943
1.8744330406188965,-0.09829604625701904
3.1771512031555176,0.3991105556488037
1.5632967948913574,0.09047293663024902
2.7460477352142334,-0.00038242340087890625
1.5292762517929077,0.09093236923217773
1.2745767831802368,0.04472208023071289
3.821207284927368,0.23538661003112793
3.0616800785064697,-0.011991024017333984
2.266071081161499,0.008021116256713867
1.421676754951477,0.07151162624359131
1.6716930866241455,0.07966256141662598
1.5871868133544922,0.26488327980041504
1.4904775619506836,0.017032146453857422
1.6784740686416626,0.11998069286346436
1.7097762823104858,0.258342981338501
1.3918086290359497,0.07934308052062988
1.350091814994812,0.050855278968811035
2.8466830253601074,0.6253371238708496
1.5137946605682373,0.01330423355102539
2.275226354598999,0.3570525646209717
3.8420708179473877,0.3580667972564697
3.8655169010162354,0.18018412590026855
3.8432419300079346,0.15636467933654785
2.2245240211486816,-0.0012595653533935547
3.9092907905578613,0.1136479377746582
2.0043463706970215,-0.061072468757629395
3.9417996406555176,0.2671651840209961
3.5753278732299805,0.3913736343383789
3.7868194580078125,0.40310096740722656
3.1036534309387207,0.4084200859069824
3.2843804359436035,0.5003669261932373
3.4664876461029053,0.433607816696167
3.531949758529663,0.3692018985748291
3.746957540512085,0.2693331241607666
3.905724048614502,0.1654963493347168
3.7250638008117676,0.3276801109313965
3.58927059173584,0.5086030960083008
2.223736524581909,0.012955427169799805
3.1767306327819824,0.4377570152282715
2.1871557235717773,0.33617115020751953
3.4447121620178223,0.11422991752624512
4.03469181060791,0.23485279083251953
3.567162275314331,0.06451153755187988
2.4471864700317383,0.029492616653442383
1.839398741722107,0.2750900983810425
3.5758395195007324,0.09777188301086426
2.8493359088897705,-0.3714137077331543
1.955949068069458,0.09628486633300781
1.6767380237579346,0.1813141107559204
1.777834177017212,0.31912827491760254
2.20021915435791,0.5225610733032227
3.5792765617370605,0.42382287979125977
3.3178420066833496,0.4506208896636963
2.090172290802002,0.30779266357421875
3.714458703994751,0.40062689781188965
2.279585123062134,0.01807379722595215
3.4560048580169678,0.46707844734191895
2.736450672149658,-0.02536606788635254
3.4777846336364746,0.060912132263183594
1.5544483661651611,0.15844392776489258
1.7694376707077026,0.10660231113433838
3.4321670532226562,0.38712167739868164
2.009476900100708,-0.07851243019104004
3.8171725273132324,0.19547462463378906
1.6769789457321167,0.16612613201141357
1.4867126941680908,0.05926370620727539
3.86572527885437,0.31188464164733887
1.4948071241378784,0.1247631311416626
2.1556012630462646,0.30658864974975586
3.5142416954040527,0.1021726131439209
2.028747320175171,0.3879842758178711
2.666060447692871,0.0009679794311523438
1.6270488500595093,0.29727137088775635
1.396001935005188,0.15811753273010254
1.8281432390213013,0.3688405752182007
3.8220505714416504,0.14016008377075195
1.7547053098678589,0.07026052474975586
3.163679361343384,0.40186238288879395
2.6747705936431885,-0.038230180740356445
3.807647705078125,0.3666205406188965
1.9558045864105225,-0.011067748069763184
3.87044620513916,0.10743260383605957
3.8132238388061523,0.017876625061035156
3.542984962463379,0.40110182762145996
1.7323487997055054,0.46722614765167236
3.689394235610962,0.3256337642669678
1.9563043117523193,0.4110128879547119
1.6675279140472412,0.08633387088775635
3.673815965652466,0.45333075523376465
2.0621001720428467,0.04880714416503906
1.4330135583877563,0.20280468463897705
3.9702858924865723,0.3008084297180176
3.714401960372925,0.30458521842956543
1.4781123399734497,0.11939394474029541
1.8232371807098389,0.0991142988204956
3.637195587158203,0.0907142162322998
2.4451208114624023,0.054221391677856445
2.285494804382324,0.025561809539794922
1.6015324592590332,0.262606143951416
1.834992527961731,0.1108330488204956
1.2963443994522095,0.06550920009613037
1.8556760549545288,0.2772103548049927
1.8742930889129639,0.23643040657043457
1.9034500122070312,0.0641094446182251
1.729984164237976,0.010931015014648438
1.7225899696350098,0.21252095699310303
3.7554900646209717,0.16085314750671387
1.3484963178634644,0.19000542163848877
1.5799477100372314,0.35295212268829346
3.7527639865875244,0.2313220500946045
2.6582751274108887,0.027524471282958984
2.0776026248931885,0.4400331974029541
2.133944034576416,-0.0036454200744628906
1.7503199577331543,0.01590251922607422
1.7196441888809204,0.0952225923538208
2.422356128692627,0.4287581443786621
1.8680291175842285,0.05229902267456055
1.535570740699768,0.4400296211242676
2.243601083755493,0.32498788833618164
1.7139430046081543,0.0827561616897583
1.688278079032898,0.33073461055755615
1.8748830556869507,0.269961953163147
1.832768201828003,0.24146485328674316
3.5584330558776855,0.4171128273010254
2.099541664123535,-0.0037496089935302734
1.5399950742721558,0.2889033555984497
2.6301181316375732,0.05200839042663574
1.9191354513168335,0.27024590969085693
1.3213748931884766,0.06762850284576416
1.262689232826233,0.026073217391967773
1.9703526496887207,0.01463174819946289
1.2748674154281616,0.023122668266296387
1.894578218460083,0.24580883979797363
1.426133394241333,0.09650468826293945
1.7503012418746948,0.14812779426574707
2.522351026535034,0.014967203140258789
3.7234420776367188,0.14234256744384766
2.0474352836608887,-0.009843587875366211
3.1960341930389404,-0.01825237274169922
1.697871208190918,0.07739794254302979
1.5356998443603516,0.3026953935623169
1.8655768632888794,0.1079632043838501
2.3010900020599365,-0.02211618423461914
1.746580719947815,0.15779685974121094
1.3697471618652344,0.11738014221191406
1.4319924116134644,-0.011809587478637695
3.851898193359375,0.32349157333374023
2.1138250827789307,-0.005671501159667969
3.4889254570007324,0.41703009605407715
3.7824506759643555,0.32132482528686523
3.808742046356201,0.09197163581848145
2.838853359222412,-0.06722378730773926
2.203488349914551,0.022481441497802734
2.7158117294311523,0.02128744125366211
2.685655355453491,-0.025182723999023438
3.8074729442596436,0.3973104953765869
2.868971824645996,0.4127349853515625
1.4638217687606812,0.03191721439361572
2.0985255241394043,0.46356797218322754
1.78471040725708,0.17648983001708984
1.608656406402588,0.020877838134765625
1.6982500553131104,0.15425395965576172
1.902126669883728,0.044345855712890625
1.5179976224899292,0.2179018259048462
1.3859868049621582,0.09553897380828857
1.2950519323349,0.06467485427856445
1.6260478496551514,0.17387115955352783
1.5697561502456665,0.14116573333740234
1.2975282669067383,0.10223209857940674
3.607797384262085,0.3729746341705322
2.801755428314209,0.4093925952911377
1.499064564704895,0.008710741996765137
1.8831615447998047,0.2868647575378418
1.5888477563858032,-0.08897626399993896
1.3585734367370605,0.11491751670837402
1.7286150455474854,0.20603764057159424
2.246119976043701,0.33505988121032715
1.8474546670913696,0.004952669143676758
2.484461784362793,-0.06953692436218262
1.712211012840271,0.2067093849182129
3.7092716693878174,0.06311631202697754
3.200650453567505,0.03654980659484863
2.508988857269287,0.005957603454589844
1.8312058448791504,0.5558934211730957
2.946204423904419,-0.0005197525024414062
1.7090178728103638,0.220464825630188
3.7115800380706787,0.4384791851043701
2.3858256340026855,-0.1923809051513672
1.6022875308990479,0.19100892543792725
1.2813395261764526,0.02975916862487793
1.6575093269348145,0.1060866117477417
1.7592703104019165,0.07228529453277588
2.711761951446533,0.5495650768280029
3.2196385860443115,0.004440784454345703
3.708261728286743,0.4530179500579834
3.7237229347229004,0.297088623046875
3.152697801589966,-0.0032453536987304688
1.5374845266342163,0.4545578956604004
3.935718536376953,0.39810943603515625
3.7761945724487305,0.19525408744812012
2.3647398948669434,-0.10247921943664551
2.5054731369018555,0.013338327407836914
1.8571600914001465,-0.08783161640167236
3.51662278175354,0.09132742881774902
2.0981242656707764,0.007937431335449219
2.2388088703155518,0.3551023006439209
2.1710498332977295,0.31641721725463867
3.7450337409973145,0.2608966827392578
3.208153009414673,0.4830911159515381
1.7812341451644897,0.07732951641082764
2.153538703918457,0.029922008514404297
1.9150468111038208,0.0500718355178833
1.6480005979537964,0.10726463794708252
4.100128173828125,0.20148563385009766
3.3660175800323486,0.4484741687774658
1.9551652669906616,0.31827104091644287
2.587432384490967,-0.1576383113861084
3.503628730773926,0.432464599609375
3.613663911819458,0.0653989315032959
3.7330362796783447,0.34454941749572754
2.8802826404571533,0.053116559982299805
3.0789496898651123,0.42481470108032227
2.4355099201202393,0.3745131492614746
3.6852478981018066,-0.015992164611816406
1.9911025762557983,-0.0034400224685668945
3.732802391052246,0.32115650177001953
3.0005767345428467,0.04934072494506836
1.9129036664962769,0.24091732501983643
3.5519073009490967,0.32759833335876465
3.3995585441589355,0.5021610260009766
1.860905408859253,0.1017073392868042
1.5457360744476318,0.20688676834106445
2.9580914974212646,-0.1243894100189209
2.810654640197754,0.4981238842010498
2.7106006145477295,-0.26604342460632324
3.3483169078826904,0.4029982089996338
3.45550274848938,0.024256467819213867
3.123178005218506,-0.0005102157592773438
2.122570037841797,0.35300779342651367
1.3660216331481934,0.07480716705322266
2.275974750518799,-0.004093170166015625
2.4785783290863037,0.4268186092376709
3.162541151046753,0.4887075424194336
1.5423635244369507,0.4008883237838745
1.4603272676467896,0.12728726863861084
3.554994821548462,0.3624248504638672
3.9974472522735596,0.19315552711486816
1.9038138389587402,0.0338367223739624
2.959167003631592,0.01654219627380371
3.3221471309661865,0.028252601623535156
1.6431643962860107,0.24162650108337402
2.3004419803619385,0.3734285831451416
2.488262176513672,0.45406270027160645
1.910150408744812,0.3138169050216675
1.5864757299423218,0.14797759056091309
1.7981841564178467,0.19055938720703125
2.547020673751831,0.39841651916503906
2.335798501968384,0.43006014823913574
1.700703501701355,0.23248231410980225
2.6623051166534424,0.010007619857788086
2.3287782669067383,0.3665804862976074
2.916299343109131,0.017771244049072266
3.261678695678711,0.4282817840576172
1.2469557523727417,0.04901254177093506
1.7501345872879028,0.05854380130767822
2.256580352783203,-0.09634113311767578
1.9835090637207031,-0.06747293472290039
2.3642618656158447,0.39306139945983887
2.217081069946289,0.016044139862060547
2.8420283794403076,0.010216712951660156
3.604464054107666,0.465487003326416
3.2219655513763428,0.5111696720123291
3.787471055984497,0.2472693920135498
2.616610050201416,-0.08589720726013184
2.483799457550049,-0.030948638916015625
2.7510530948638916,0.4651482105255127
1.3269848823547363,0.10809290409088135
1.866101622581482,0.22175467014312744
1.4697980880737305,0.25211870670318604
1.4639936685562134,0.05216705799102783
1.6220707893371582,0.2362358570098877
1.8672219514846802,0.26600849628448486
1.661843180656433,-0.10216867923736572
1.787737488746643,0.17013680934906006
1.7722779512405396,0.26048266887664795
1.7872800827026367,0.023418426513671875
2.5323727130889893,0.4099438190460205
1.3113468885421753,0.0796656608581543
1.7139623165130615,0.09781444072723389
1.5866039991378784,0.03833949565887451
3.3691468238830566,0.4147837162017822
2.2896909713745117,0.40549159049987793
3.02024245262146,0.48360252380371094
2.3727617263793945,0.3520941734313965
3.5542211532592773,0.3419458866119385
2.6695775985717773,-0.08975720405578613
2.5432443618774414,-0.012584924697875977
2.6246042251586914,0.44379305839538574
1.8078761100769043,0.1914212703704834
1.907673716545105,0.40838849544525146
2.5511975288391113,0.5204687118530273
2.836320161819458,0.44165825843811035
2.142911911010742,0.36011624336242676
1.9458087682724,0.06280052661895752
3.7632641792297363,0.09832191467285156
3.5774011611938477,0.10845160484313965
1.659968376159668,0.23128247261047363
2.3282687664031982,0.021228790283203125
2.2296457290649414,0.3439807891845703
1.99354088306427,0.04750621318817139
2.5645751953125,0.46940040588378906
2.7809433937072754,0.4530186653137207
2.083423614501953,0.31795740127563477
3.0528512001037598,0.5519454479217529
3.7878236770629883,0.2650632858276367
3.138673782348633,0.04604458808898926
3.5387868881225586,0.3695566654205322
1.4580495357513428,0.13446402549743652
2.796008586883545,0.4120461940765381
1.7833657264709473,0.1984550952911377
3.264120101928711,0.018874406814575195
2.590489625930786,-0.21717381477355957
2.138068675994873,-0.04530048370361328
2.7865264415740967,0.4525418281555176
2.220348596572876,-0.008894681930541992
3.688690662384033,0.3150615692138672
2.7896227836608887,0.4191155433654785
1.4045627117156982,0.11839950084686279
2.1149544715881348,-0.10981273651123047
2.1910226345062256,-0.029742956161499023
3.701103687286377,0.37888622283935547
2.7338972091674805,-0.06005525588989258
2.770956039428711,-0.05150318145751953
2.1191797256469727,0.32332372665405273
2.0893802642822266,0.005737781524658203
1.8560975790023804,0.2932974100112915
1.4515734910964966,0.10861539840698242
1.7203155755996704,0.09212744235992432
2.1862988471984863,-0.024235010147094727
1.7801513671875,0.1443709135055542
1.9327895641326904,0.23121929168701172
1.6503777503967285,0.15290844440460205
1.4992669820785522,0.018536806106567383
1.4688457250595093,0.06015288829803467
1.7574855089187622,0.1350499391555786
1.989790916442871,0.27042102813720703
1.6986315250396729,0.3138420581817627
1.4216899871826172,0.09439229965209961
3.949795722961426,0.29578447341918945
3.1669728755950928,0.3965132236480713
2.6911511421203613,0.013370513916015625
1.8924994468688965,-0.026854276657104492
2.1564464569091797,-0.08990001678466797
2.7528982162475586,0.027394533157348633
1.55665922164917,0.01836109161376953
2.6250643730163574,0.058417320251464844
1.8334565162658691,0.2683899402618408
1.51641047000885,0.2140946388244629
2.349252462387085,0.4074058532714844
1.5282585620880127,0.08137369155883789
2.421551465988159,0.4674546718597412
1.7495884895324707,0.2955193519592285
2.8461313247680664,-0.0756230354309082
1.854968547821045,-0.1213914155960083
3.2258386611938477,0.40323424339294434
2.2012150287628174,0.0010461807250976562
2.01826548576355,0.3001267910003662
1.7834863662719727,0.35817527770996094
1.6956418752670288,0.04889523983001709
1.7444026470184326,0.2991154193878174
2.05770206451416,0.40859460830688477
3.524646520614624,0.03510117530822754
2.37898588180542,-0.06739568710327148
2.111752510070801,-0.05934572219848633
3.2888643741607666,0.014597654342651367
1.8964024782180786,0.24396145343780518
1.9651328325271606,0.04435718059539795
3.9263124465942383,0.17517995834350586
1.8619071245193481,0.21174609661102295
3.558126926422119,0.39641833305358887
2.489013433456421,-0.0712134838104248
3.3430256843566895,0.4186983108520508
1.2478461265563965,0.0108489990234375
1.9153939485549927,0.05382239818572998
1.4002829790115356,0.10425913333892822
1.6006184816360474,0.1708822250366211
1.4263198375701904,0.39424800872802734
2.8440964221954346,-0.038611650466918945
3.863267421722412,0.17527484893798828
2.221235513687134,-0.0046122074127197266
1.7650642395019531,0.05332350730895996
2.814234733581543,0.018041133880615234
2.7740941047668457,-0.028903961181640625
2.576646089553833,0.007112741470336914
3.4570579528808594,0.06928157806396484
2.798865556716919,0.0020875930786132812
3.5171539783477783,0.06084299087524414
3.405444622039795,0.5613102912902832
3.730945587158203,0.32765913009643555
3.603971481323242,0.4067878723144531
1.8472862243652344,0.02873408794403076
2.2102599143981934,0.03718900680541992
1.6842072010040283,0.1849452257156372
2.3620009422302246,-0.05794095993041992
3.7934348583221436,0.18922019004821777
1.8929234743118286,0.2324589490890503
1.491264820098877,0.059357523918151855
2.3856308460235596,0.026508808135986328
3.8828299045562744,0.2707479000091553
2.5884885787963867,0.03384852409362793
2.038118600845337,0.08229684829711914
2.50872802734375,0.013134241104125977
1.660607933998108,0.15614712238311768
2.1811065673828125,0.2636528015136719
4.007269859313965,0.2785773277282715
1.9916967153549194,0.018368840217590332
1.8231061697006226,0.048305630683898926
1.4464988708496094,0.20718157291412354
1.5397456884384155,0.14502012729644775
3.8773505687713623,0.14055514335632324
3.2602996826171875,-0.006845951080322266
1.4976673126220703,0.13426721096038818
3.767620801925659,0.1746659278869629
1.8640613555908203,0.03857886791229248
1.5515556335449219,0.1040579080581665
2.038266658782959,0.04980206489562988
1.71256685256958,0.22991371154785156
1.4323526620864868,0.2598240375518799
2.3825347423553467,0.414888858795166
1.7720898389816284,0.23757755756378174
1.9518547058105469,0.10565590858459473
1.8282283544540405,0.16648650169372559
1.6542459726333618,0.07749056816101074
1.5861890316009521,0.2119286060333252
1.311431884765625,0.05477702617645264
2.0994763374328613,0.28444528579711914
2.1809823513031006,0.31387782096862793

